A Fixed Point Framework for Recovering Signals from Nonlinear Transformations

We consider the problem of recovering a signal from nonlinear transformations, under convex constraints modeling a priori information. Standard feasibility and optimization methods are ill-suited to tackle this problem due to the nonlinearities. We show that, in many common applications, the transformation model can be associated with fixed point equations involving firmly nonexpansive operators. In turn, the recovery problem is reduced to a tractable common fixed point formulation, which is solved efficiently by a provably convergent, block-iterative algorithm. Applications to signal and image recovery are demonstrated. Inconsistent problems are also addressed.

==> figures/ex1/ex1.txt <==
n xtrue xnew distBL sat 
 1 -0.08586748821606117 -0.08586773673203776 -0.6467732875378673 -0.08586748821606117
 2 -0.04872138222214097 -0.04872257415123901 -0.6253080822502443 -0.04872138222214097
 3 -0.02300749509056569 -0.02300857681426163 -0.600173882180285 -0.02300749509056569
 4 -0.0008183713164614818 -0.0008195485788112954 -0.570701479127608 -0.0008183713164614818
 5 0.01381736752965062 0.01381630144441119 -0.5361167551979014 0.01381736752965062
 6 0.02730558160550511 0.02730453253957359 -0.4955605385422369 0.02730558160550511
 7 0.04013642031759972 0.04013526789028964 -0.4481488570271597 0.04013642031759972
 8 0.04546127769126524 0.04546018438167385 -0.3931010029266103 0.04546127769126524
 9 0.04446779990042898 0.0444669846329749 -0.3299625097379423 0.04446779990042898
 10 0.04947186173616014 0.04947111181885961 -0.2589231266159658 0.04947186173616014
 11 0.06051840876842982 0.06051763861545362 -0.1811554175545114 0.06051840876842982
 12 0.07233509285265645 0.07233446588886319 -0.09899310508634147 0.07233509285265645
 13 0.08791699168162513 0.08791629410069807 -0.01573205805597206 0.08791699168162513
 14 0.09811516031231557 0.09811456486940884 0.06499609217158715 0.09811516031231557
 15 0.1022180083408939 0.1027103626116835 0.1400175588737812 0.1
 16 0.1071847161388392 0.1052966079891194 0.2071750772006059 0.1
 17 0.1108950997804383 0.1071823559440895 0.2654455670823416 0.1
 18 0.1137773046614998 0.1088484059739288 0.3147136787159182 0.1
 19 0.1165871449587765 0.1103870838651055 0.355423875836625 0.1
 20 0.1175513194059609 0.1118902677116983 0.3882734216445277 0.1
 21 0.1169410321376736 0.1137199343911782 0.4140031636507123 0.1
 22 0.1160631660217742 0.1166556146652567 0.4332777927422894 0.1
 23 0.1147438561273275 0.1208441642817866 0.4466267650340652 0.1
 24 0.1125737304121506 0.1231777840292285 0.4544192583713823 0.1
 25 0.1097908544550063 0.1181380224038407 0.4568548083062597 0.1
 26 0.0979345480938542 0.09793529241380236 0.4539587508403056 0.0979345480938542
 27 0.07614679455399223 0.07614751309394639 0.4455769065019419 0.07614679455399223
 28 0.04856359047960489 0.04856430157949036 0.431367754321486 0.04856359047960489
 29 0.01275704315313303 0.01275786230025029 0.4107939616620523 0.01275704315313303
 30 -0.02660709347046594 -0.0266062637377684 0.3831201560400244 -0.02660709347046594
 31 -0.06931162169614462 -0.06931051823108604 0.3474321515402064 -0.06931162169614462
 32 -0.1198850807467608 -0.1000001664480106 0.3027061010794496 -0.1
 33 -0.1774715656918827 -0.1150674109517673 0.2479727082107468 -0.1
 34 -0.2167187206384895 -0.123813700630217 0.1826291742097533 -0.1
 35 -0.235790169459914 -0.1300139806756328 0.1069149657846257 -0.1
 36 -0.2461550230970506 -0.1379426988185252 0.02243735652208292 -0.1
 37 -0.240789791796149 -0.1488616097051964 -0.06757213869289459 -0.1
 38 -0.235623525552285 -0.1620569536578382 -0.1586509248743203 -0.1
 39 -0.2314254097739666 -0.1765179572600447 -0.2461662067906998 -0.1
 40 -0.2140095788057408 -0.1915966920428638 -0.3264822357421799 -0.1
 41 -0.1865033198858125 -0.2069104258915914 -0.3975687851577791 -0.1
 42 -0.1657284101176876 -0.2220634979089031 -0.458898617296889 -0.1
 43 -0.1512528424027568 -0.2360282782270283 -0.5109596274256153 -0.1
 44 -0.1369316339421926 -0.2450564915776726 -0.5547475300284177 -0.1
 45 -0.1267522091625641 -0.237497453537001 -0.5914089285083903 -0.1
 46 -0.1069032760482203 -0.189115036689587 -0.622044674289097 -0.1
 47 -0.0764923906060279 -0.07649452503972799 -0.6476247711086719 -0.0764923906060279
 48 -0.04557768919339554 -0.04557834703706296 -0.6689658270033957 -0.04557768919339554
 49 -0.01099158324742292 -0.01099261231655822 -0.6867381614446955 -0.01099158324742292
 50 0.01171343616333023 0.01171228725822248 -0.7014842361906475 0.01171343616333023
 51 0.01996048540087509 0.01995945516878606 -0.7136394174396635 0.01996048540087509
 52 0.02338488696381918 0.02338372608744028 -0.7235512050042866 0.02338488696381918
 53 0.01728831114157443 0.01728724343479478 -0.7314956124619465 0.01728831114157443
 54 0.008288597551797599 0.008287527907652484 -0.7376905378959564 0.008288597551797599
 55 -0.003026242493399263 -0.003027448288654745 -0.7423064261315814 -0.003026242493399263
 56 -0.0242348386843277 -0.02423600290258085 -0.7454746613276291 -0.0242348386843277
 57 -0.05414016989324499 -0.05414102649680156 -0.7472941287319601 -0.05414016989324499
 58 -0.07795702993112118 -0.07795783397155463 -0.7478363344985189 -0.07795702993112118
 59 -0.09558139630548487 -0.09558421735251246 -0.7471494124803564 -0.09558139630548487
 60 -0.11351330800887 -0.2200667339948666 -0.7452612935298485 -0.1
 61 -0.1281567017867531 -0.2789988992665103 -0.7421822721566992 -0.1
 62 -0.1503254749582449 -0.2926575942111625 -0.7379071789653591 -0.1
 63 -0.1809017708525828 -0.2881627674673304 -0.7324173548359851 -0.1
 64 -0.2116243329877374 -0.2782900353043674 -0.7256826232601911 -0.1
 65 -0.2450163583636012 -0.2669733787105843 -0.7176634688508029 -0.1
 66 -0.2694751817033519 -0.2552425233699058 -0.7083136498768745 -0.1
 67 -0.2829669370814045 -0.2434574469631368 -0.6975834955591658 -0.1
 68 -0.2927964586857308 -0.231858577248093 -0.6854241558771637 -0.1
 69 -0.2954144511003158 -0.2206672499527149 -0.6717930683253134 -0.1
 70 -0.2956438907497666 -0.2100981388039986 -0.6566608609049394 -0.1
 71 -0.2939141013634662 -0.2003579959379141 -0.6400197951258728 -0.1
 72 -0.28456969546024 -0.1916426994400528 -0.6218936351278318 -0.1
 73 -0.2684641255637653 -0.1841342424704084 -0.6023484845041746 -0.1
 74 -0.2572342845378445 -0.1779978891603756 -0.5815036625438894 -0.1
 75 -0.2509968084076646 -0.1733795578632874 -0.5595411504740747 -0.1
 76 -0.2445718440657846 -0.1704034729236804 -0.5367116558575998 -0.1
 77 -0.2407988900561037 -0.169170120787547 -0.5133351247508541 -0.1
 78 -0.2312373001823571 -0.1697545406066468 -0.4897938066391163 -0.1
 79 -0.2151889227670806 -0.1722049616690779 -0.4665168929347915 -0.1
 80 -0.1991308793250913 -0.1765416699260789 -0.4439572378171126 -0.1
 81 -0.1810927193501983 -0.1827549414311009 -0.422562380932833 -0.1
 82 -0.1649042528667417 -0.1907935694142058 -0.4027434787221317 -0.1
 83 -0.1516221175297447 -0.2004935741276489 -0.3848463090492076 -0.1
 84 -0.1379886146799069 -0.2112096232381181 -0.3691280392820124 -0.1
 85 -0.1252555823438024 -0.220255433334327 -0.3557421492802194 -0.1
 86 -0.1126546122148926 -0.2151967596474824 -0.3447322731032536 -0.1
 87 -0.09995462935655691 -0.09995704068493491 -0.3360342836896135 -0.09995462935655691
 88 -0.08868211310812542 -0.08868285117263046 -0.3294850076356869 -0.08868211310812542
 89 -0.0787042618257644 -0.07870512969510117 -0.3248355688006266 -0.0787042618257644
 90 -0.06465722845242619 -0.06465832942056572 -0.3217673793010079 -0.06465722845242619
 91 -0.04633107046503322 -0.04633246072830344 -0.3199090311311376 -0.04633107046503322
 92 -0.02625258805803094 -0.02625419884511903 -0.3188526442841649 -0.02625258805803094
 93 -0.003050200528173629 -0.00305212214525579 -0.3181685301577644 -0.003050200528173629
 94 0.0197524838977717 0.01975031392179942 -0.3174173247060287 0.0197524838977717
 95 0.0418753277033613 0.04187297348611146 -0.3161590495288796 0.0418753277033613
 96 0.0662135231281203 0.06621092536677772 -0.3139588801069992 0.0662135231281203
 97 0.09197919608357788 0.09197602750761261 -0.3103897329034168 0.09197919608357788
 98 0.1108521849312652 0.09999791843547266 -0.3050321142842972 0.1
 99 0.1223266292150318 0.09999782309247222 -0.2974719994329398 0.1
 100 0.1297472447009277 0.09999778812198119 -0.2872978438068283 0.1
 101 0.1307977925214467 0.09999645020159767 -0.2740982101748208 0.1
 102 0.1309402812549327 0.09999632499819289 -0.2574619674171323 0.1
 103 0.1303316067790565 0.0999962240458265 -0.2369836073911905 0.1
 104 0.1241530667954041 0.0999961485368303 -0.2122768735004767 0.1
 105 0.1134249801837548 0.09999609938473636 -0.1830003512778543 0.1
 106 0.1029912317875605 0.09999594067645655 -0.1488983628200461 0.1
 107 0.09258676808483859 0.09258276397383386 -0.1098584428819728 0.09258676808483859
 108 0.08046361496691463 0.08045971784245337 -0.06598165222440129 0.08046361496691463
 109 0.06769746701295758 0.06769354968726363 -0.01765348816314897 0.06769746701295758
 110 0.05000691780588424 0.05000307887123328 0.03440688137517144 0.05000691780588424
 111 0.0270618691423225 0.02705819339680616 0.08914697505022971 0.0270618691423225
 112 0.001794948884352894 0.001791386481408163 0.1452518292205411 0.001794948884352894
 113 -0.02683270957911307 -0.02683588750773169 0.2012829395932061 -0.02683270957911307
 114 -0.04630931626546753 -0.04631229280816754 0.2558526562577815 -0.04630931626546753
 115 -0.05513140590058608 -0.05513431436721413 0.3077833913747375 -0.05513140590058608
 116 -0.05998139368017281 -0.05998402905276796 0.3562087464508086 -0.05998139368017281
 117 -0.0572249197913037 -0.0572274579858199 0.4006012217105505 -0.0572249197913037
 118 -0.05345684110017011 -0.05345915851011628 0.4407393339586753 -0.05345684110017011
 119 -0.04909001200325649 -0.04909197308220963 0.4766410286463978 -0.04909001200325649
 120 -0.03755560266571503 -0.03755734712463903 0.5084890361659165 -0.03755560266571503
 121 -0.02009716729559069 -0.02009885795533991 0.5365647021817532 -0.02009716729559069
 122 -0.006871031795350934 -0.006872481841111361 0.5611972524679182 -0.006871031795350934
 123 0.002193270145343328 0.002192132031193937 0.5827289726106728 0.002193270145343328
 124 0.01127012967538216 0.01126917482430132 0.6014936653936963 0.01127012967538216
 125 0.01792096809286452 0.01792037592432401 0.617804917884883 0.01792096809286452
 126 0.02995903784029027 0.02995866363272147 0.6319510272271094 0.02995903784029027
 127 0.04797290774971866 0.04797261947483501 0.6441941413434303 0.04797290774971866
 128 0.06612959794718894 0.06612952081247163 0.6547718842094912 0.06612959794718894
 129 0.08624567337423507 0.08624624929088893 0.6639003100776011 0.08624567337423507
 130 0.1045718809514086 0.1350683814554616 0.6717774422561044 0.1
 131 0.1201479014237582 0.1892848522316116 0.6785869225019928 0.1
 132 0.1360882924479475 0.2217568061652174 0.6845014613754646 0.1
 133 0.1511969522796104 0.241057830074404 0.6896858703902039 0.1
 134 0.1663324438410907 0.2550101170845208 0.694299500002227 0.1
 135 0.1817311559605257 0.2665419758120036 0.6984979247665928 0.1
 136 0.1958859187992689 0.2764343038615918 0.7024337262894854 0.1
 137 0.208962425714536 0.2849068857339572 0.7062562417996689 0.1
 138 0.2259129026193544 0.2920860935080292 0.7101101853415127 0.1
 139 0.2469293477903443 0.2981012910485984 0.7141331207953071 0.1
 140 0.26971855851381 0.3030987170104446 0.7184518764631911 0.1
 141 0.2955518822118996 0.3072410887636559 0.7231781357884964 0.1
 142 0.3211692016923814 0.310704999992408 0.7284036013377452 0.1
 143 0.3463250882716951 0.3136778662262771 0.7341952795311538 0.1
 144 0.3737067428792593 0.3163546687677691 0.740591532049658 0.1
 145 0.4025940386950891 0.3189345667559133 0.7475995460463957 0.1
 146 0.4251941767787455 0.3216174299372599 0.755194761863738 0.1
 147 0.4410374234789218 0.324600344225587 0.7633225632835792 0.1
 148 0.4532765289485994 0.3280741424725779 0.7719022153338905 0.1
 149 0.4597472651031539 0.3322200125820579 0.780832692814747 0.1
 150 0.4655743549191024 0.3372062340472333 0.789999756968272 0.1
 151 0.4709144440136444 0.3431850921833221 0.7992834746801044 0.1
 152 0.4712595894037342 0.3502900167983205 0.8085653670455855 0.1
 153 0.4675742586440124 0.3586329888227864 0.8177345112534001 0.1
 154 0.4648389703498153 0.3683022545595125 0.8266921540497536 0.1
 155 0.462858110705281 0.379360382765346 0.8353546617686742 0.1
 156 0.459799749133173 0.3918426948159665 0.8436548711731766 0.1
 157 0.456806330978681 0.4057560927960938 0.8515420779422072 0.1
 158 0.4496269029874382 0.4210783045778962 0.8589809920376061 0.1
 159 0.437952196385392 0.4377575589040689 0.865950009184672 0.1
 160 0.4247778981680415 0.4557126972413813 0.872439115288269 0.1
 161 0.4090951320287939 0.4748337228272071 0.8784476788383201 0.1
 162 0.4025769937367877 0.4949827809844251 0.8839823150352927 0.1
 163 0.4066763860736155 0.5159955585150221 0.8890549381828775 0.1
 164 0.4151498397126653 0.5376830839001612 0.8936810632879228 0.1
 165 0.4314139867275391 0.5598339042191234 0.8978783762797015 0.1
 166 0.4494095300849776 0.5822166092374649 0.9016655641380847 0.1
 167 0.4687754658308994 0.6045826680828269 0.9050613792120038 0.1
 168 0.4956342435580867 0.6266695394026922 0.9080839033178503 0.1
 169 0.5288662696227993 0.6482040119417792 0.9107499741829583 0.1
 170 0.5589406754292137 0.6689057291511107 0.9130747372436616 0.1
 171 0.5859400757063795 0.6884908487822212 0.9150712880469815 0.1
 172 0.6138348700712482 0.706675786485884 0.9167503733398684 0.1
 173 0.6403537015450569 0.7231809912207042 0.9181201215290861 0.1
 174 0.6728505561263057 0.7377346998388589 0.9191857749778265 0.1
 175 0.7119053929083509 0.7500766185155854 0.9199493971282137 0.1
 176 0.7520641788257646 0.7599614797589841 0.9204095262888083 0.1
 177 0.7950563338080351 0.7671624255276345 0.9205607446154315 0.1
 178 0.8244611433709675 0.7714741694894874 0.9203931246616569 0.1
 179 0.8380702819861151 0.7727158946248111 0.9198915058543665 0.1
 180 0.8448732061179021 0.7707338461684455 0.9190345377569671 0.1
 181 0.8400054099683477 0.7654035842325114 0.9177934034787276 0.1
 182 0.8316926649892864 0.7566318653090567 0.9161301009947004 0.1
 183 0.8204293498260491 0.7443581271151793 0.9139951058032837 0.1
 184 0.7976740096131829 0.7285555568699359 0.9113241542068166 0.1
 185 0.7649149179915109 0.7092317289696923 0.9080337537582969 0.1
 186 0.7360970462631227 0.6864288040908033 0.9040148133225817 0.1
 187 0.7111294349457515 0.6602232878875461 0.8991234310609144 0.1
 188 0.6840841608546525 0.630725353604036 0.8931672759502892 0.1
 189 0.6582824852569221 0.5980777389687781 0.8858849395058276 0.1
 190 0.6230518019751707 0.5624542336481317 0.8769137061537717 0.1
 191 0.57751942634585 0.5240577795250692 0.865737536300633 0.1
 192 0.5296111548187509 0.483118214872255 0.8515998133332419 0.1
 193 0.4768016800962532 0.4398897266374214 0.8333503204075273 0.1
 194 0.4251874287104107 0.3946482656560848 0.8091627571487072 0.1
 195 0.3761405572585325 0.3476901337442713 0.7759821679888095 0.1
 196 0.3248821178094422 0.2993362190108393 0.7283754648039987 0.1
 197 0.273298110917831 0.2499500676564086 0.6560165072576277 0.1
 198 0.2195737994293586 0.1999500375618462 0.5383213450462415 0.1
 199 0.1633195373431146 0.149678076016608 0.3376988017317979 0.1
 200 0.1071192636930481 0.1000001265756359 0.02849059619573853 0.1
 201 0.05059401437322239 0.05059280012864594 -0.2921264635224834 0.05059401437322239
 202 -0.01384844868901147 -0.01384958114131776 -0.5085084708088931 -0.01384844868901147
 203 -0.08649826205519535 -0.08650072777804119 -0.6355401662748712 -0.08649826205519535
 204 -0.1639488923848939 -0.2381502753696206 -0.7128957796763297 -0.1
 205 -0.2481640172778266 -0.3359290120220385 -0.7633194770529208 -0.1
 206 -0.334104587408399 -0.3984589834780455 -0.7982095877738541 -0.1
 207 -0.4214288877020718 -0.4459014439867205 -0.8235088010954708 -0.1
 208 -0.5143069704551066 -0.4875121717795852 -0.8425274035314529 -0.1
 209 -0.6116488635964423 -0.5259783759460029 -0.857228553688431 -0.1
 210 -0.6890560221254081 -0.56178850321342 -0.8688408029653616 -0.1
 211 -0.7445503830817921 -0.5949258008166787 -0.8781684702797834 -0.1
 212 -0.7888147760980242 -0.625303397300945 -0.885758445491903 -0.1
 213 -0.8149209710538735 -0.6528491146251603 -0.8919946537179437 -0.1
 214 -0.8379003906845667 -0.6775186960869088 -0.8971540517371568 -0.1
 215 -0.8582569013633083 -0.6992971506894942 -0.9014411650293127 -0.1
 216 -0.8621959273384914 -0.7181981884138784 -0.9050101393033354 -0.1
 217 -0.8524860978722337 -0.734263130670998 -0.9079792544132285 -0.1
 218 -0.8451260834643423 -0.7475594775239793 -0.9104407373959963 -0.1
 219 -0.8394922432019496 -0.7581791744852473 -0.9124675582920539 -0.1
 220 -0.8294207561592387 -0.7662366108699322 -0.9141182392667818 -0.1
 221 -0.818540239145651 -0.7718663836915058 -0.9154403253141216 -0.1
 222 -0.7933351347943478 -0.7752208637629031 -0.9164729344546418 -0.1
 223 -0.7527246959989565 -0.7764676028501618 -0.9172486627566241 -0.1
 224 -0.7061812883057303 -0.77578662230608 -0.9177950290910422 -0.1
 225 -0.6504361514286797 -0.7733676245736084 -0.918135585903754 -0.1
 226 -0.6125866680966295 -0.7694071692625902 -0.9182907834864028 -0.1
 227 -0.5961672446414844 -0.7641058551967479 -0.9182786490594148 -0.1
 228 -0.5859136791307533 -0.7576655488969761 -0.9181153240315113 -0.1
 229 -0.5897274254617372 -0.7502866984373763 -0.9178154903106238 -0.1
 230 -0.5939582556664224 -0.7421657695172915 -0.9173927077584684 -0.1
 231 -0.5975849717874067 -0.7334928379694277 -0.9168596786774214 -0.1
 232 -0.6145137714646673 -0.7244493698201607 -0.9162284508586868 -0.1
 233 -0.6421249822912752 -0.7152062164861546 -0.9155105677190026 -0.1
 234 -0.6571107759291048 -0.7059218487970261 -0.9147171720800976 -0.1
 235 -0.6594349447380231 -0.6967408493300477 -0.9138590689681132 -0.1
 236 -0.6587664549142693 -0.6877926781115896 -0.9129467522524636 -0.1
 237 -0.6494160584507048 -0.6791907221450263 -0.911990399857183 -0.1
 238 -0.6488696930395639 -0.6710316345436625 -0.9109998425263923 -0.1
 239 -0.65839520241578 -0.6633949643545775 -0.9099845115751646 -0.1
 240 -0.6646838862047619 -0.6563430735206339 -0.9089533715739904 -0.1
 241 -0.6717361696619331 -0.6499213329339542 -0.9079148443689818 -0.1
 242 -0.6764864065049536 -0.6441585852332711 -0.9068767311121263 -0.1
 243 -0.6772227167140349 -0.6390678579674024 -0.9058461389693169 -0.1
 244 -0.6783073624825997 -0.6346473070498247 -0.9048294188238313 -0.1
 245 -0.6785364007026485 -0.6308813671096212 -0.903832119575064 -0.1
 246 -0.6766095536937279 -0.6277420824608914 -0.9028589635663009 -0.1
 247 -0.67285222844003 -0.6251905900017618 -0.9019138463226005 -0.1
 248 -0.6667921030996354 -0.6231787234483412 -0.9009998622354893 -0.1
 249 -0.6581457356893131 -0.6216507069350944 -0.9001193562108922 -0.1
 250 -0.6541448092846586 -0.6205449051870415 -0.8992739997211692 -0.1
 251 -0.6552544067321455 -0.6197955971962037 -0.8984648882813486 -0.1
 252 -0.6577657565968184 -0.6193347406147754 -0.8976926561900851 -0.1
 253 -0.6635795129870407 -0.6190936949012854 -0.8969576034922664 -0.1
 254 -0.6684220953109999 -0.6190048726006763 -0.8962598295530814 -0.1
 255 -0.6719178335542334 -0.6190032899790492 -0.8955993673721097 -0.1
 256 -0.6777973991009485 -0.6190279905383521 -0.8949763127763585 -0.1
 257 -0.6851182232438706 -0.6190233176531397 -0.8943909428653458 -0.1
 258 -0.6877054883564946 -0.6189400156620138 -0.893843818488663 -0.1
 259 -0.6854160840890853 -0.6187361421507405 -0.893335866073085 -0.1
 260 -0.6805150679170678 -0.6183777778231571 -0.8928684347519532 -0.1
 261 -0.6713771166185049 -0.6178395242107286 -0.8924433254710413 -0.1
 262 -0.6624655961222767 -0.6171047834541896 -0.8920627895558527 -0.1
 263 -0.6539422507044 -0.6161658184304553 -0.8917294951411309 -0.1
 264 -0.6421590816139547 -0.6150235955364716 -0.8914464609052848 -0.1
 265 -0.6280111029899561 -0.6136874164005828 -0.8912169577368672 -0.1
 266 -0.6144365749323828 -0.6121743486189413 -0.8910443802885445 -0.1
 267 -0.6012317107107734 -0.6105084692282666 -0.8909320918223154 -0.1
 268 -0.5875616388680169 -0.6087199379899825 -0.890883247261528 -0.1
 269 -0.5740902430344286 -0.6068439206006935 -0.8909006008481025 -0.1
 270 -0.5580809741976073 -0.6049193846222553 -0.8909863061320444 -0.1
 271 -0.5393870378121695 -0.6029877931902657 -0.8911417170469891 -0.1
 272 -0.5198891220011129 -0.6010917233899095 -0.8913671993969714 -0.1
 273 -0.4989593794349665 -0.5992734375303675 -0.8916619620602064 -0.1
 274 -0.4850410605408003 -0.5975734364148864 -0.8920239165120009 -0.1
 275 -0.4791663828407013 -0.5960290240447138 -0.8924495718524371 -0.1
 276 -0.4769097487936309 -0.594672913039401 -0.8929339704462713 -0.1
 277 -0.4807457713545005 -0.5935318993835312 -0.8934706666765397 -0.1
 278 -0.4862657989317491 -0.5926256339463513 -0.894051748385421 -0.1
 279 -0.4932324558664113 -0.5919655165811465 -0.8946678975790114 -0.1
 280 -0.5060992696180633 -0.5915537365254417 -0.8953084841726303 -0.1
 281 -0.5240654329066446 -0.5913824803230393 -0.8959616841905249 -0.1
 282 -0.540448366842102 -0.5914333256222599 -0.8966146120885485 -0.1
 283 -0.5553428405429659 -0.5916768360120206 -0.8972534558355585 -0.1
 284 -0.5715401999611442 -0.5920723686015138 -0.897863603067683 -0.1
 285 -0.5874689384917917 -0.5925681023698812 -0.8984297469255843 -0.1
 286 -0.6083581406786965 -0.5931012914967578 -0.898935960928446 -0.1
 287 -0.6346377510502161 -0.593598743966571 -0.8993657332071214 -0.1
 288 -0.6624815738057844 -0.5939775218062623 -0.8997019513627719 -0.1
 289 -0.6931366843680868 -0.5941458554188586 -0.8999268298800247 -0.1
 290 -0.7131320609241794 -0.5940042606867117 -0.9000217721544137 -0.1
 291 -0.7207379881448865 -0.5934468438928039 -0.8999671585475454 -0.1
 292 -0.7232158127539202 -0.5923627761096671 -0.8997420502071644 -0.1
 293 -0.7166020146081212 -0.5906379155979881 -0.8993237953937024 -0.1
 294 -0.7078150614394937 -0.5881565539673116 -0.8986875203682052 -0.1
 295 -0.6972655054743732 -0.5848032594589168 -0.8978054799963326 -0.1
 296 -0.6778969784809331 -0.5804647887274869 -0.8966462333360289 -0.1
 297 -0.6509772462440443 -0.5750320369716123 -0.8951735954272857 -0.1
 298 -0.627730786218507 -0.5684019952189966 -0.8933452964802406 -0.1
 299 -0.6080739119740771 -0.560479683019392 -0.8911112508419217 -0.1
 300 -0.5872916995582752 -0.5511800247611494 -0.888411296066589 -0.1
 301 -0.568060531690073 -0.5404296382956361 -0.8851722000137039 -0.1
 302 -0.5417528371162378 -0.5281685055289141 -0.8813036396005473 -0.1
 303 -0.507679500590545 -0.5143514961070712 -0.8766927095064214 -0.1
 304 -0.4722468827634859 -0.498949717251582 -0.8711962903749956 -0.1
 305 -0.4334224235505932 -0.4819516651081843 -0.8646302377981048 -0.1
 306 -0.3982032207811455 -0.4633641548894967 -0.8567537460074429 -0.1
 307 -0.3679170532036231 -0.4432130005601162 -0.8472462123096732 -0.1
 308 -0.3377467672133869 -0.4215433236289161 -0.8356721403697875 -0.1
 309 -0.3098246374213036 -0.3984185738415636 -0.8214264205883955 -0.1
 310 -0.2815146099082794 -0.3739116441499064 -0.803646434514754 -0.1
 311 -0.252470190461903 -0.3480485079160251 -0.7810663082065852 -0.1
 312 -0.2259263324766106 -0.3205206874353946 -0.7517673400348736 -0.1
 313 -0.2013764485161675 -0.2895787919779539 -0.7127385283932668 -0.1
 314 -0.1712336244124675 -0.2492707402984796 -0.6590941953844582 -0.1
 315 -0.1353202315976618 -0.1872780932022321 -0.5827438080699431 -0.1
 316 -0.0969942741633136 -0.09699445849233257 -0.4706776197390918 -0.0969942741633136
 317 -0.05434687026398271 -0.05434604718253373 -0.3059153187578633 -0.05434687026398271
 318 -0.01266449919171133 -0.01266354608115461 -0.08320828759566394 -0.01266449919171133
 319 0.02766285232071301 0.02766400704389362 0.1589852701470571 0.02766285232071301
 320 0.07084420121355298 0.07084574901364388 0.3604653511351549 0.07084420121355298
 321 0.1156940722151701 0.1323187355752923 0.5024398396925531 0.1
 322 0.1545986617767855 0.1780496114248191 0.5982833825180353 0.1
 323 0.1872618349460542 0.2120515414960772 0.664065287601417 0.1
 324 0.2164087719990043 0.2401489706903139 0.710687617048017 0.1
 325 0.2399590877871456 0.2654464302810776 0.7447779425971616 0.1
 326 0.2632807278092884 0.2888350112455188 0.7703529412933664 0.1
 327 0.2864911428685585 0.3103906557483349 0.7899125501445304 0.1
 328 0.3050367070033053 0.3299956742221651 0.8050642654434725 0.1
 329 0.3199269694216167 0.3475092331075305 0.8168737991423127 0.1
 330 0.3350356941516719 0.3628030501656913 0.8260658493034673 0.1
 331 0.3500644312406784 0.3757684413797988 0.8331423840563766 0.1
 332 0.363736210156422 0.3863184208489029 0.8384543457006868 0.1
 333 0.3768833167893868 0.3943888949227025 0.8422461571793585 0.1
 334 0.3858648164919742 0.3999395015868413 0.8446837381917945 0.1
 335 0.3904084029275711 0.402954150275426 0.8458720778131988 0.1
 336 0.3929297165512604 0.4034412613887617 0.8458658176608873 0.1
 337 0.3925382433787085 0.4014337027860684 0.8446747850034347 0.1
 338 0.3902872698791745 0.3969884242056144 0.8422654608636347 0.1
 339 0.3864429526736552 0.3901857947294027 0.8385586857365028 0.1
 340 0.3797859534539413 0.3811286524799986 0.8334233128562786 0.1
 341 0.3705972929256965 0.3699410788729474 0.8266648705259579 0.1
 342 0.3587210078875688 0.3567669041447507 0.81800743213826 0.1
 343 0.3439712519435921 0.3417678631566088 0.8070655912064393 0.1
 344 0.3266198613165875 0.3251205600424745 0.7933013371344926 0.1
 345 0.3065579647664132 0.3070060392417576 0.7759571146657185 0.1
 346 0.2820573403203127 0.2875554303459272 0.7539504194931033 0.1
 347 0.2529457717740299 0.2665872775179346 0.7257054935903334 0.1
 348 0.2199103433592 0.2426433884655294 0.6888830623296616 0.1
 349 0.1824333758510482 0.2108005152741789 0.6399548084057551 0.1
 350 0.1414496696955025 0.1619807087081372 0.5735934173538934 0.1
 351 0.09694516269119328 0.09694379761052006 0.4820853632692789 0.09694516269119328
 352 0.04795698974046769 0.04795529011306192 0.355997070884807 0.04795698974046769
 353 -0.005383360108140172 -0.005384730833237312 0.1898137350756413 -0.005383360108140172
 354 -0.04880202046026468 -0.04880327776883383 -0.004797958555875869 -0.04880202046026468
 355 -0.08102572571949218 -0.08102727896222084 -0.1948808015464225 -0.08102572571949218
 356 -0.1087140028565827 -0.1242293007400495 -0.3513151277791246 -0.1
 357 -0.1278129128343022 -0.1537983078961908 -0.4678802548417786 -0.1
 358 -0.1468551113527515 -0.1751941124779733 -0.5520180886126799 -0.1
 359 -0.1662177771255555 -0.1924551509395972 -0.612978817771678 -0.1
 360 -0.1779877740086864 -0.2074569671098562 -0.6578655014677308 -0.1
 361 -0.1837746458711909 -0.2207232017178096 -0.6914974341399384 -0.1
 362 -0.1936414868358597 -0.2323184299241515 -0.7170546653839244 -0.1
 363 -0.2073379345698409 -0.2422102918823582 -0.7366461941719711 -0.1
 364 -0.2209550430979525 -0.2503647315614008 -0.7516924576971641 -0.1
 365 -0.2368467752494997 -0.2567646146857326 -0.7631659145306137 -0.1
 366 -0.246820611624738 -0.2614122790962528 -0.7717405714796581 -0.1
 367 -0.2502669302911394 -0.2643292527514247 -0.7778855529981997 -0.1
 368 -0.2531031608074567 -0.2655553890529005 -0.7819243007345198 -0.1
 369 -0.2533990574713786 -0.265147746618302 -0.7840722682940839 -0.1
 370 -0.2543179789938765 -0.263179270269865 -0.7844607355996094 -0.1
 371 -0.2567178413402422 -0.2597372998621508 -0.7831512527355255 -0.1
 372 -0.2576362459457486 -0.2549219322888067 -0.7801433371499837 -0.1
 373 -0.2580568419032653 -0.2488442633754894 -0.7753768539671253 -0.1
 374 -0.2574239962113322 -0.2416245375532202 -0.7687296918165027 -0.1
 375 -0.2554493382041896 -0.2333902335833173 -0.7600107167722971 -0.1
 376 -0.2532584507996479 -0.2242741103431624 -0.748947426787382 -0.1
 377 -0.2506919866979441 -0.2144121924164748 -0.7351671679543229 -0.1
 378 -0.2431743469086112 -0.2039413119127741 -0.7181701960738275 -0.1
 379 -0.2304464031475147 -0.1929933363482386 -0.6972923693831359 -0.1
 380 -0.2145692684348236 -0.1816696493271919 -0.6716552225408789 -0.1
 381 -0.1943154439988892 -0.1699256815034633 -0.6401026968549209 -0.1
 382 -0.1725320285181768 -0.1571775170907015 -0.6011296979884654 -0.1
 383 -0.1493787026089485 -0.1415534574179378 -0.5528244178899263 -0.1
 384 -0.1223661743742135 -0.1202238485893577 -0.4928867528697098 -0.1
 385 -0.09207210486187919 -0.0920725235045725 -0.4188654219730601 -0.09207210486187919
 386 -0.06623335876172644 -0.06623407035891871 -0.328862343258937 -0.06623335876172644
 387 -0.04528427506184038 -0.04528517114930439 -0.2229238420122207 -0.04528427506184038
 388 -0.02594758063752464 -0.02594875545563266 -0.1047591400147311 -0.02594758063752464
 389 -0.01033224332941634 -0.01033355428288321 0.01777274876163982 -0.01033224332941634
 390 0.006692779936890113 0.006691256028605292 0.1350070598505563 0.006692779936890113
 391 0.02535288822439784 0.02535108338029493 0.2393767585262306 0.02535288822439784
 392 0.04122428602879276 0.04122232197305471 0.3275210474635245 0.04122428602879276
 393 0.05532363093914527 0.0553216013653453 0.3996193249505377 0.05532363093914527
 394 0.07238836547089754 0.07238620857859167 0.4576577637663684 0.07238836547089754
 395 0.09225440716644763 0.09225257944304338 0.5040942059037786 0.09225440716644763
 396 0.113287605275782 0.1378420784590119 0.5412030669542818 0.1
 397 0.1366029069595139 0.1685678910375497 0.5708644867267988 0.1
 398 0.1581951402226424 0.1822530240168534 0.5945566034054034 0.1
 399 0.1778216260524499 0.1882555488585852 0.6134165949322068 0.1
 400 0.198365481939354 0.1916804760995002 0.6283128126436083 0.1
 401 0.2189119575581832 0.1942199859504008 0.6399081713770057 0.1
 402 0.2339885517766323 0.1963124671710061 0.6487104772617173 0.1
 403 0.2433084896487189 0.1980818401701968 0.6551107655800248 0.1
 404 0.2487461340125485 0.1995912760618927 0.6594120857827148 0.1
 405 0.2487524549889489 0.2008933275852677 0.6618511262486853 0.1
 406 0.2471169534260411 0.2020371400434592 0.662614638668776 0.1
 407 0.2438592338583665 0.2030686070689032 0.6618521606928849 0.1
 408 0.2356515481979131 0.2040293464343373 0.6596861497243784 0.1
 409 0.2231551391690366 0.2049530646471561 0.6562203430407832 0.1
 410 0.2092790084515919 0.2058436283879187 0.6515469339497734 0.1
 411 0.1937663974250069 0.2065456169921105 0.6457529790245266 0.1
 412 0.1755479819476397 0.206110545663236 0.6389263080317887 0.1
 413 0.155214334087643 0.2003863733828075 0.6311610804472934 0.1
 414 0.1299798686945488 0.1756581838914857 0.6225630097813288 0.1
 415 0.0995826759691161 0.09958562133024196 0.6132541543348312 0.0995826759691161
 416 0.0657999622147221 0.06580235958320625 0.6033770523006738 0.0657999622147221
 417 0.02791043601830115 0.02791341060355397 0.5930978699291222 0.02791043601830115
 418 0.002057004566934847 0.002060260015744108 0.582608151114019 0.002057004566934847
 419 -0.01002321807601302 -0.01001989923580128 0.5721247279678838 -0.01002321807601302
 420 -0.01649723930939927 -0.01649365972442515 0.5618873975496824 -0.01649723930939927
 421 -0.0127162612125417 -0.01271271351296562 0.5521541046596908 -0.0127162612125417
 422 -0.007659218491420577 -0.00765559034147741 0.5431935925094127 -0.007659218491420577
 423 -0.001811824491811774 -0.001807993005015684 0.535275767741773 -0.001811824491811774
 424 0.01350089110515183 0.01350468820272184 0.5286603285635912 0.01350089110515183
 425 0.03658797750711019 0.03659149574251541 0.5235844689964377 0.03658797750711019
 426 0.05504370884660491 0.05504713308112993 0.5202506483521483 0.05504370884660491
 427 0.06903976908685706 0.06904314259616057 0.518815473369636 0.06903976908685706
 428 0.08357392101695238 0.0835770537223415 0.5193806782309317 0.08357392101695238
 429 0.09569799798895602 0.09570221305323498 0.521987023759115 0.09569799798895602
 430 0.1151687526622315 0.1765418271146066 0.5266116989720817 0.1
 431 0.1427199720464631 0.2130145773215189 0.5331695197292293 0.1
 432 0.1711637978683171 0.2257670962930081 0.5415178971811427 0.1
 433 0.2027823264334906 0.2290743277340529 0.5514652093402176 0.1
 434 0.2261615185411888 0.2295936550967696 0.5627818792128251 0.1
 435 0.2394439326660644 0.229394478321322 0.5752131858868084 0.1
 436 0.249694336410263 0.2289674784183087 0.5884926637220775 0.1
 437 0.2534812079699197 0.2284220682484087 0.602354923511547 0.1
 438 0.2557762142408856 0.2277988038264371 0.6165468727100283 0.1
 439 0.2570318743990897 0.2271303991796384 0.6308365935003424 0.1
 440 0.2516568419633741 0.2264508126235324 0.6450194967657793 0.1
 441 0.2405715507033787 0.2257957885568082 0.6589217315074478 0.1
 442 0.2347582031545193 0.2252021814650159 0.6724011269090275 0.1
 443 0.2343232942782484 0.2247070885926627 0.6853461388249448 0.1
 444 0.2344826678892374 0.2243469268601624 0.6976733560611761 0.1
 445 0.2379300547862004 0.2241564843428482 0.7093241115348276 0.1
 446 0.2366751791187078 0.2241679664752133 0.7202606694769845 0.1
 447 0.2300937300062715 0.2244100566030456 0.7304623541977733 0.1
 448 0.2243397916742401 0.2249070105278417 0.7399218745686081 0.1
 449 0.2175715063369594 0.2256778044137509 0.7486419983412381 0.1
 450 0.2136920475368171 0.2267353548092344 0.7566326501669991 0.1
 451 0.2137516536816592 0.228085828560358 0.7639084486713767 0.1
 452 0.2145733921213542 0.2297280590815522 0.7704866591719621 0.1
 453 0.217440275563345 0.2316530838221555 0.7763855157342782 0.1
 454 0.221510956396304 0.2338438158413963 0.781622854956862 0.1
 455 0.2265870113963223 0.2362748602212448 0.7862150002778635 0.1
 456 0.2342746992364635 0.2389124836283779 0.7901758365495323 0.1
 457 0.2444490098171861 0.2417147427359401 0.7935160177648086 0.1
 458 0.251901730867495 0.2446317744626033 0.7962422544461949 0.1
 459 0.2564672822271279 0.2476062481368099 0.7983566301319855 0.1
 460 0.2606259061419341 0.2505739767847544 0.7998558977592241 0.1
 461 0.2630705815603454 0.2534646818382313 0.8007307058514543 0.1
 462 0.2672956746835283 0.2562029026840456 0.8009647005909003 0.1
 463 0.2736041038078211 0.2587090397161622 0.8005334422748496 0.1
 464 0.2791897041264176 0.2609005169159112 0.7994030622197086 0.1
 465 0.2848572665610052 0.262693047553565 0.7975285672943988 0.1
 466 0.2875570279813653 0.2640019843935826 0.7948516716044817 0.1
 467 0.2866602148949374 0.2647437338564024 0.7912979949617182 0.1
 468 0.2841724753431274 0.2648372119632365 0.7867734105563485 0.1
 469 0.279122487264794 0.264205318610839 0.7811592421475945 0.1
 470 0.2726150182379409 0.2627764058015457 0.7743058929607737 0.1
 471 0.2647439394747845 0.2604857148984848 0.766024318045436 0.1
 472 0.2540495441413288 0.2572767574718969 0.7560745058077154 0.1
 473 0.2407005867962027 0.2531026102598411 0.7441497809252378 0.1
 474 0.2280276139300168 0.2479270517251792 0.7298552407019315 0.1
 475 0.2160642165743842 0.2417250831706474 0.7126779550773642 0.1
 476 0.2032586904604215 0.2344794762429934 0.6919457091318276 0.1
 477 0.1904132395991787 0.2261519235065582 0.666770238752474 0.1
 478 0.1751260411600157 0.2165193380966791 0.6359708569818643 0.1
 479 0.1571733221597262 0.2044677532014278 0.5979774089512253 0.1
 480 0.1383807352455211 0.1858991179254615 0.5507239742651047 0.1
 481 0.1181711971163062 0.1511103046085255 0.4915820558508434 0.1
 482 0.09886447713012288 0.09886398677127158 0.4174739966129531 0.09886447713012288
 483 0.08087245477936594 0.08087074462994258 0.3254798001909109 0.08087245477936594
 484 0.06266742327869304 0.06266514081904949 0.2143897641350255 0.06266742327869304
 485 0.04495173754135613 0.04494886294402489 0.08718213029364529 0.04495173754135613
 486 0.02677122408541318 0.02676779484699749 -0.04740622442323502 0.02677122408541318
 487 0.008018309643038003 0.008014381334304439 -0.1772592850065642 0.008018309643038003
 488 -0.01019777151523058 -0.01020217840948129 -0.2924588522922821 -0.01019777151523058
 489 -0.02805975875882383 -0.02806463103741198 -0.3887198952906095 -0.02805975875882383
 490 -0.04802205881503873 -0.04802728698072187 -0.4665085577832689 -0.04802205881503873
 491 -0.07013507671217825 -0.07014056536528047 -0.5285239780699582 -0.07013507671217825
 492 -0.09332432937013532 -0.09333095930332272 -0.5778845027057813 -0.09332432937013532
 493 -0.1182054112825614 -0.1688511974416865 -0.6173399078211694 -0.1
 494 -0.143046973165885 -0.2068062434263422 -0.6490784616019833 -0.1
 495 -0.1677225716602755 -0.2282205589288172 -0.6747691550023637 -0.1
 496 -0.1936018633687944 -0.2418775053863837 -0.6956652092637539 -0.1
 497 -0.2202959805647563 -0.2523541528048107 -0.7127049177754422 -0.1
 498 -0.2418728646221523 -0.2611009021091125 -0.7265927548324231 -0.1
 499 -0.2578788305884171 -0.2683972680625874 -0.7378601095098299 -0.1
 500 -0.2708118443064056 -0.2742376418109757 -0.7469094472936472 -0.1
 501 -0.2789870465749379 -0.2785763419562023 -0.7540460684878604 -0.1
 502 -0.2861263130165316 -0.281378296721525 -0.759500881205823 -0.1
 503 -0.2923322090473765 -0.282628136666805 -0.7634467291318165 -0.1
 504 -0.2942100968425583 -0.2823321564048967 -0.766010084999907 -0.1
 505 -0.2924364164334138 -0.280519063078546 -0.7672793767561537 -0.1
 506 -0.2907493080532204 -0.2772403283955902 -0.7673108247978199 -0.1
 507 -0.28897106295881 -0.2725702316853227 -0.7661323956787325 -0.1
 508 -0.2856682541489109 -0.2666055971918298 -0.7637462865707525 -0.1
 509 -0.2816725284502387 -0.2594652238168351 -0.7601302208667415 -0.1
 510 -0.2737555085480374 -0.2512890089273143 -0.7552377418420625 -0.1
 511 -0.2616486199973385 -0.2422367720392055 -0.7489976279225571 -0.1
 512 -0.2475745397403316 -0.2324867884137549 -0.7413125148727029 -0.1
 513 -0.2307408102602469 -0.2222340467157048 -0.7320567972630798 -0.1
 514 -0.2164766130423139 -0.2116882485974972 -0.7210738998085771 -0.1
 515 -0.2054901537422263 -0.2010715690101156 -0.7081730719447715 -0.1
 516 -0.1946489370528607 -0.1906161738714411 -0.6931259899079094 -0.1
 517 -0.1854940806089895 -0.1805613005519379 -0.6756636869398475 -0.1
 518 -0.1753892635620486 -0.1711485539382062 -0.6554747279440032 -0.1
 519 -0.1640952507743987 -0.1626095316888914 -0.6322061679906307 -0.1
 520 -0.1542938756482271 -0.1551385491540073 -0.6054697480972966 -0.1
 521 -0.1454555224571028 -0.1489853579458356 -0.5748569887728483 -0.1
 522 -0.1328214888093861 -0.1458287236129676 -0.5399681502055369 -0.1
 523 -0.1163417779272336 -0.1517104568466995 -0.5004608090012664 -0.1
 524 -0.09796861132982604 -0.09797892218989095 -0.4561226734090817 -0.09796861132982604
 525 -0.07651412047822176 -0.0765275353389951 -0.406967993431266 -0.07651412047822176
 526 -0.05546219355431542 -0.05547974152098451 -0.3533453483951878 -0.05546219355431542
 527 -0.03503970965872365 -0.03506177618210835 -0.2960274996154866 -0.03503970965872365
 528 -0.01252871444322918 -0.01255580128904511 -0.2362393953897429 -0.01252871444322918
 529 0.01129774972191255 0.01126510669658142 -0.1755839401678286 0.01129774972191255
 530 0.02998101275077054 0.02994250533608405 -0.115858713855279 0.02998101275077054
 531 0.04316797223126415 0.04312324664105038 -0.05880946182741358 0.04316797223126415
 532 0.05333525753666842 0.05328384819129533 -0.005901910140755049 0.05333525753666842
 533 0.05868766823957454 0.05862932476676209 0.0418173048833014 0.05868766823957454
 534 0.0635861519425672 0.06352045947651869 0.08374784041824883 0.0635861519425672
 535 0.0681347603537959 0.06806134168725557 0.1196759900147143 0.0681347603537959
 536 0.06853014755750782 0.06844881737590389 0.149673429422511 0.06853014755750782
 537 0.06558186678234505 0.06549244588495792 0.1739932539416341 0.06558186678234505
 538 0.0629513152425589 0.0628535421830012 0.1929849612303516 0.0629513152425589
 539 0.06041413329141545 0.06030784311477601 0.2070348529883578 0.06041413329141545
 540 0.0566674252787342 0.05655255909550773 0.2165296382218094 0.0566674252787342
 541 0.05251424600319154 0.05239068030080532 0.2218378281224947 0.05251424600319154
 542 0.04465724348551533 0.04452503775079756 0.2233033952560641 0.04465724348551533
 543 0.0328389354699133 0.03269819196788975 0.2212472298292951 0.0328389354699133
 544 0.01929124856006255 0.01914202163284596 0.2159731384950039 0.01929124856006255
 545 0.003208324692927996 0.003050928084351795 0.2077760950685373 0.003208324692927996
 546 -0.008118390875445872 -0.008283855795922137 0.1969510936194161 -0.008118390875445872
 547 -0.01378324958770015 -0.01395660149399742 0.1838013364411415 -0.01378324958770015
 548 -0.01784781885457565 -0.01802861849096134 0.1686447200511556 -0.01784781885457565
 549 -0.01820374305698527 -0.01839172140044463 0.1518177714329025 -0.01820374305698527
 550 -0.01860533879349127 -0.01880000553203402 0.1336764239057368 -0.01860533879349127
 551 -0.01933514471182523 -0.01953595210528128 0.1145933587603674 -0.01933514471182523
 552 -0.01663559450348597 -0.01684210777978276 0.09495207332200646 -0.01663559450348597
 553 -0.01123804255586116 -0.01144980311174155 0.0751383092843514 -0.01123804255586116
 554 -0.00928365728262415 -0.009499956841376705 0.05552988620498516 -0.00928365728262415
 555 -0.01077978856804829 -0.01099995237492864 0.03648622727269853 -0.01077978856804829
 556 -0.01321511443814039 -0.01343855936939257 0.01833886871583811 -0.01321511443814039
 557 -0.0180930186679677 -0.01831895088104431 0.001384009511486441 -0.0180930186679677
 558 -0.02079412983206151 -0.02102192821496078 -0.01412224697154706 -0.02079412983206151
 559 -0.0209957195220047 -0.02122474057035032 -0.02796577278829491 -0.0209957195220047
 560 -0.02221973142349923 -0.02244916780539389 -0.03997364501943194 -0.02221973142349923
 561 -0.02341695630475971 -0.02364608259437586 -0.0500112433037648 -0.02341695630475971
 562 -0.02360732395732344 -0.02383543835232715 -0.05797787248336114 -0.02360732395732344
 563 -0.02306544455052308 -0.02329181861046385 -0.06380157294708506 -0.02306544455052308
 564 -0.02148734487491397 -0.02171127514552274 -0.06743369466306301 -0.02148734487491397
 565 -0.01867495158275374 -0.01889577927678179 -0.06884367919877674 -0.01867495158275374
 566 -0.01601006586857995 -0.01622709935560982 -0.06801435619892054 -0.01601006586857995
 567 -0.01344924686202247 -0.01366183291643778 -0.06493794230313023 -0.01344924686202247
 568 -0.01012944321727723 -0.01033699622817926 -0.05961284361955663 -0.01012944321727723
 569 -0.006315853190621519 -0.006517786691086089 -0.05204130989838826 -0.006315853190621519
 570 -0.001404214877533974 -0.001600006457230398 -0.04222796542501855 -0.001404214877533974
 571 0.004760705371357058 0.004571531906376467 -0.03017924086982645 0.004760705371357058
 572 0.01172340392751049 0.01154130178287361 -0.01590374254550285 0.01172340392751049
 573 0.01968296858158388 0.01950832505952131 0.0005863899073967948 0.01968296858158388
 574 0.0285698425512735 0.02840299986536961 0.01927308147747473 0.0285698425512735
 575 0.03836967733666259 0.03821092835662321 0.04012883769149116 0.03836967733666259
 576 0.04930702480107487 0.04915660003806454 0.06311219648937479 0.04930702480107487
 577 0.06138644598253711 0.06124445092969749 0.08816224019430616 0.06138644598253711
 578 0.07056873530784034 0.07043536305314144 0.1151924552585453 0.07056873530784034
 579 0.07650311229014561 0.07637847535837111 0.1440844424943834 0.07650311229014561
 580 0.08111155426741545 0.08099561330754367 0.1746822197252477 0.08111155426741545
 581 0.08325809319398582 0.08315087786725062 0.2067880676514722 0.08325809319398582
 582 0.08534496369374811 0.08524634576721409 0.2401609689131152 0.08534496369374811
 583 0.08749498252885163 0.08740478408078114 0.2745185933248167 0.08749498252885163
 584 0.08749448433036788 0.08741257365761766 0.3095434295160632 0.08749448433036788
 585 0.08580779743837441 0.08573399351466086 0.3448930637520513 0.08580779743837441
 586 0.08524678934833761 0.08518077497674764 0.3802138651957955 0.08524678934833761
 587 0.08574990678292874 0.08569136252964039 0.4151566412052557 0.08574990678292874
 588 0.0862444229176558 0.08619304718856242 0.4493923867274991 0.0862444229176558
 589 0.0873955645329258 0.08735094080151938 0.482626213914768 0.0873955645329258
 590 0.08693139774813465 0.08689317776625902 0.5146079252596798 0.08693139774813465
 591 0.08469348590773727 0.08466129545030228 0.5451383609305486 0.08469348590773727
 592 0.08234006920234484 0.08231344412267251 0.5740714034932044 0.08234006920234484
 593 0.07934425924591743 0.07932288155270265 0.601312162809981 0.07934425924591743
 594 0.08157769925076544 0.08156103139296961 0.6268122679130897 0.08157769925076544
 595 0.08980250304545059 0.08979001010694047 0.6505633350863953 0.08980250304545059
 596 0.1008767455707188 0.09999108561411084 0.6725896115394541 0.1
 597 0.1165358238896048 0.09999519915347244 0.6929405957390841 0.1
 598 0.1337868356643702 0.1306426944337814 0.7116841905378817 0.1
 599 0.1524644787749412 0.1672884494856168 0.7289007130518358 0.1
 600 0.1756475080543496 0.2007357535715809 0.7446778978729779 0.1
 601 0.2027981617376762 0.2320389669739295 0.7591068974696015 0.1
 602 0.2290848816794111 0.2614842699661896 0.7722792013787618 0.1
 603 0.2545603568352689 0.2891229422332415 0.7842843534543916 0.1
 604 0.2812711179236892 0.3149637229762696 0.7952083321245894 0.1
 605 0.3080767409409979 0.3390135249227614 0.8051324619083146 0.1
 606 0.3387203149449143 0.3612833875300077 0.8141327373844742 0.1
 607 0.3735136576386901 0.3817884757518722 0.8222794579155684 0.1
 608 0.409704186335506 0.400547307645063 0.8296370892730787 0.1
 609 0.448184771670713 0.4175809671554904 0.8362642849659911 0.1
 610 0.4778956324556679 0.4329124033268188 0.8422140146205191 0.1
 611 0.497449198676418 0.4465658348123755 0.8475337589066355 0.1
 612 0.5127046217692764 0.4585662676922235 0.8522657403171536 0.1
 613 0.5204098155480632 0.4689391312670994 0.85644716681456 0.1
 614 0.5263245015771992 0.477710033846279 0.8601104712722742 0.1
 615 0.5307678076695355 0.4849046379652854 0.8632835340573412 0.1
 616 0.5279031602822685 0.4905486519469424 0.8659898793101547 0.1
 617 0.518779163036909 0.4946679323033006 0.8682488377125276 0.1
 618 0.5124579192640402 0.4972886891951108 0.8700756699936804 0.1
 619 0.5088464048111162 0.4984377850687863 0.8714816462593216 0.1
 620 0.5041446958658382 0.4981431147066698 0.8724740765612384 0.1
 621 0.5005008953259666 0.4964340532859484 0.8730562880440084 0.1
 622 0.4908926978016066 0.4933419576708527 0.8732275435795636 0.1
 623 0.4747513684761526 0.4889007050898865 0.8729828960824483 0.1
 624 0.4572573758506608 0.4831472525800393 0.872312971735131 0.1
 625 0.4367469879659657 0.4761222001293549 0.8712036741939582 0.1
 626 0.4203674640059407 0.4678703403333546 0.8696358005607848 0.1
 627 0.4093337800309852 0.4584411775780484 0.8675845586006596 0.1
 628 0.3990294880234298 0.4478894002904326 0.8650189735407361 0.1
 629 0.3916023081693143 0.4362752906294587 0.8619011720978671 0.1
 630 0.3840514366563749 0.4236650571166413 0.8581855316447421 0.1
 631 0.3760528003814624 0.4101310771100813 0.8538176844390225 0.1
 632 0.371036548528363 0.395752037669766 0.8487333718928881 0.1
 633 0.3684272852272734 0.3806129652315285 0.8428571539818072 0.1
 634 0.3610017990540902 0.3648051365615995 0.8361009972324021 0.1
 635 0.3486364839353256 0.3484258656619198 0.8283627960865328 0.1
 636 0.334472493245904 0.3315781636173928 0.819524933932211 0.1
 637 0.3167083742395135 0.3143702707572374 0.8094530719285328 0.1
 638 0.3004887700314955 0.2969150629252274 0.7979954798111576 0.1
 639 0.2861919456624578 0.2793293360551531 0.7849834104212162 0.1
 640 0.2697773109807861 0.2617329756154844 0.7702332867512502 0.1
 641 0.2524061157175164 0.2442480198236557 0.7535518275115105 0.1
 642 0.2366357763268935 0.226997628647826 0.7347456694177265 0.1
 643 0.2222748938698347 0.2101049830406565 0.7136374748729566 0.1
 644 0.2089554876598109 0.1936922367658361 0.6900907468841607 0.1
 645 0.1973018948080379 0.1778803855273434 0.6640452264309422 0.1
 646 0.1848933362820784 0.1627954982808449 0.6355632261946094 0.1
 647 0.1717246081518344 0.148607724830767 0.6048838964860395 0.1
 648 0.1595515860491359 0.1356876815649188 0.5724769958634262 0.1
 649 0.1479011579872083 0.1249753641072159 0.5390813589626389 0.1
 650 0.1364643988162237 0.1181035591189298 0.5057091452791289 0.1
 651 0.1254323761826883 0.1156592496813588 0.4735997692902323 0.1
 652 0.1146556259181576 0.1148239871946478 0.4441199174909217 0.1
 653 0.1041192461976315 0.1124177635635034 0.4186247994615537 0.1
 654 0.09453408303178901 0.09453822871194657 0.3983108400169527 0.09453408303178901
 655 0.08593163509555403 0.08593532083239901 0.3840919058804969 0.08593163509555403
 656 0.07797737982242506 0.07798072022184369 0.376519319068441 0.07797737982242506
 657 0.07085372322351163 0.07085669558043101 0.3757493193647853 0.07085372322351163
 658 0.06571465212796745 0.06571720473041023 0.3815505726359402 0.06571465212796745
 659 0.06269051687977278 0.06269261570111458 0.3933423596757842 0.06269051687977278
 660 0.06140882843942565 0.06141047067281102 0.4102574209378589 0.06140882843942565
 661 0.06223794475189015 0.06223910272183934 0.4312258188757137 0.06223794475189015
 662 0.06448076631639708 0.06448145386989966 0.4550740686354581 0.06448076631639708
 663 0.06817705158225565 0.06817728961655913 0.480628454571368 0.06817705158225565
 664 0.07404466382235085 0.07404445381702696 0.5068074123361462 0.07404466382235085
 665 0.08200141329015342 0.08200076711856288 0.5326890203713632 0.08200141329015342
 666 0.09133074326566258 0.09132985877308762 0.557546192637821 0.09133074326566258
 667 0.1021153805333096 0.1104137652953869 0.5808507188081383 0.1
 668 0.114704756127079 0.1254133847129213 0.6022538191129496 0.1
 669 0.1289770757125238 0.1373277655255424 0.6215533589971721 0.1
 670 0.145642129007119 0.1480755412970568 0.6386567996967772 0.1
 671 0.1648054155114343 0.1584796619174784 0.6535460988473051 0.1
 672 0.1860608355041656 0.1687037762340705 0.666247747341316 0.1
 673 0.2096204189598926 0.1786720459146043 0.6768088132550504 0.1
 674 0.2250121072132631 0.1882482399970372 0.6852784542191072 0.1
 675 0.23116976979547 0.1972873307923173 0.6916936802414837 0.1
 676 0.2331925023550597 0.2056476301343487 0.6960679220879471 0.1
 677 0.2280669884119624 0.2131941425269707 0.6983809429818355 0.1
 678 0.2217782778334041 0.2198002656472322 0.6985686515767051 0.1
 679 0.2146062816998235 0.225348540124599 0.6965113176554554 0.1
 680 0.2008346890902915 0.2297261364190477 0.6920184742608557 0.1
 681 0.1815763569111051 0.2327853387993364 0.684808328223785 0.1
 682 0.1646167022532135 0.2341089088838229 0.6744786926998921 0.1
 683 0.1497998935263087 0.2319347766216693 0.6604651710006747 0.1
 684 0.1340055466235366 0.2196982184693747 0.6419804458887033 0.1
 685 0.1190604339041272 0.1808694549127139 0.6179261670769349 0.1
 686 0.09873157347316562 0.09873321615413802 0.5867671411220351 0.09873157347316562
 687 0.07253609308252315 0.07253704823457648 0.5463606833794421 0.07253609308252315
 688 0.04500284183859464 0.04500412413291471 0.4937566414483628 0.04500284183859464
 689 0.01465679572743322 0.01465855927907417 0.4250672832741613 0.01465679572743322
 690 -0.01057681331918591 -0.01057471635572071 0.3357423795412939 -0.01057681331918591
 691 -0.02947428795764303 -0.02947199868716928 0.2220433687643254 -0.02947428795764303
 692 -0.04687599324763213 -0.04687341300387227 0.08465250614959922 -0.04687599324763213
 693 -0.06042519797524242 -0.06042247383038696 -0.06699658879054646 -0.06042519797524242
 694 -0.07370551821036601 -0.07370263099716591 -0.2159074837533767 -0.07370551821036601
 695 -0.08704427117591231 -0.08704118603095212 -0.3467803397010817 -0.08704427117591231
 696 -0.09653040780471428 -0.09652744037619772 -0.4532739919116992 -0.09653040780471428
 697 -0.102845675984122 -0.1129617525117593 -0.5366468202443213 -0.1
 698 -0.1134723528870072 -0.1353548908457377 -0.6011893807390405 -0.1
 699 -0.1284865102609536 -0.1556650387029808 -0.6513386554823906 -0.1
 700 -0.1446802497067619 -0.1750316594488094 -0.6907041467985903 -0.1
 701 -0.1638986645530379 -0.19420610741942 -0.7219832727166215 -0.1
 702 -0.1806924075603106 -0.2133396377184489 -0.7471350246465923 -0.1
 703 -0.1946558154254786 -0.2323581933482968 -0.7675759269338864 -0.1
 704 -0.2100034002509331 -0.2511335727481279 -0.7843369047679478 -0.1
 705 -0.2254926544422176 -0.2695307405882983 -0.7981766113271977 -0.1
 706 -0.2414428784975924 -0.2874183178516731 -0.8096604347200708 -0.1
 707 -0.2583427978001248 -0.3046712867722342 -0.8192150873350045 -0.1
 708 -0.2751424654547124 -0.3211723272580606 -0.8271664429159399 -0.1
 709 -0.2920450285657746 -0.33681286376722 -0.8337659956227326 -0.1
 710 -0.3098442149841245 -0.3514939639102402 -0.8392095757623208 -0.1
 711 -0.3284653098998581 -0.365127098816819 -0.8436507541674018 -0.1
 712 -0.3477128483469147 -0.3776347615187396 -0.8472105643581493 -0.1
 713 -0.367756270830809 -0.3889509401016691 -0.8499846417010807 -0.1
 714 -0.386759065552963 -0.399021444360623 -0.8520485290012334 -0.1
 715 -0.4045705243010103 -0.4078040867707022 -0.8534616658012756 -0.1
 716 -0.4222008158973082 -0.4152687206155513 -0.8542704233006829 -0.1
 717 -0.4391601849863941 -0.4213971400391689 -0.8545104419048618 -0.1
 718 -0.4564485918633157 -0.4261828485920975 -0.854208456976866 -0.1
 719 -0.4741662978950578 -0.4296307044908844 -0.8533837493823989 -0.1
 720 -0.4914012000714681 -0.4317564522840044 -0.8520493236982288 -0.1
 721 -0.5083747921388211 -0.4325861518982639 -0.8502128937416168 -0.1
 722 -0.5188346861449757 -0.4321555171077662 -0.8478777391830947 -0.1
 723 -0.5220121920873162 -0.4305091763099889 -0.8450434862320723 -0.1
 724 -0.5209728923970575 -0.4276998691127761 -0.8417068581611421 -0.1
 725 -0.5138488446165674 -0.4237875926038861 -0.8378624365542503 -0.1
 726 -0.5039905668026023 -0.4188387113233698 -0.8335034706050561 -0.1
 727 -0.4915028413971938 -0.4129250448595778 -0.8286227685856732 -0.1
 728 -0.4729766959215713 -0.4061229466620346 -0.8232137017377408 -0.1
 729 -0.4489756842852177 -0.3985123869888609 -0.8172713451860059 -0.1
 730 -0.4243645891654222 -0.3901760503773348 -0.8107937717984248 -0.1
 731 -0.399013363859981 -0.3811984372671181 -0.8037835019144108 -0.1
 732 -0.3708316829371461 -0.3716647653073696 -0.796249093331691 -0.1
 733 -0.3409218566166421 -0.3616578445736932 -0.7882068310726674 -0.1
 734 -0.3053507776362268 -0.3512396596786317 -0.7796824452683926 -0.1
 735 -0.263749478696688 -0.340339075032352 -0.770712749426399 -0.1
 736 -0.2188952982559885 -0.3281865913157504 -0.76134705379529 -0.1
 737 -0.169810221445728 -0.3111809573661921 -0.7516481752970368 -0.1
 738 -0.1323718391224976 -0.2777881743547483 -0.7416928446611719 -0.1
 739 -0.1084193859793584 -0.2057166097398163 -0.7315713124515661 -0.1
 740 -0.08973757972003733 -0.08973785005556686 -0.7213859875585097 -0.08973757972003733
 741 -0.08094219902001794 -0.0809403418367063 -0.7112490099323555 -0.08094219902001794
 742 -0.07344954215438167 -0.07344752810132439 -0.7012787627407743 -0.07344954215438167
 743 -0.0667868908152288 -0.06678491612543842 -0.6915954576840053 -0.0667868908152288
 744 -0.06941914084472263 -0.06941705370928807 -0.6823160617973217 -0.06941914084472263
 745 -0.07975056668786747 -0.07974819857453218 -0.6735489495576616 -0.07975056668786747
 746 -0.08515401788164702 -0.08515163916437221 -0.6653887351857086 -0.08515401788164702
 747 -0.08577431934181967 -0.08577205795745016 -0.6579117483721064 -0.08577431934181967
 748 -0.08679423125983499 -0.08679197104951752 -0.6511725567456195 -0.08679423125983499
 749 -0.08521152908346374 -0.08520954004839318 -0.6452018197143853 -0.08521152908346374
 750 -0.09087263584241027 -0.09087139387370756 -0.640005602867614 -0.09087263584241027
 751 -0.1045404372539286 -0.1377433125392108 -0.6355661183876514 -0.1
 752 -0.1189444846671095 -0.1643511578496856 -0.6318437123729064 -0.1
 753 -0.1363976561719751 -0.170931467082916 -0.6287798149229297 -0.1
 754 -0.149272389427613 -0.1694703399470032 -0.6263005131647086 -0.1
 755 -0.1560966989618877 -0.166181613911333 -0.6243204005256358 -0.1
 756 -0.1621944844694298 -0.1630330391056344 -0.6227463888768766 -0.1
 757 -0.1652392865402417 -0.1604840709890865 -0.6214812306161531 -0.1
 758 -0.1680341398687759 -0.1586216714643185 -0.6204265713150502 -0.1
 759 -0.1709676043161389 -0.157459795107131 -0.6194854279175658 -0.1
 760 -0.1705494836581739 -0.1569984012210072 -0.6185640535729814 -0.1
 761 -0.1673220291360091 -0.1572327077195589 -0.6175732026384967 -0.1
 762 -0.1696288646493044 -0.158154309667137 -0.6164288461782768 -0.1
 763 -0.1776761275824555 -0.1597511844044407 -0.6150524099782472 -0.1
 764 -0.1877648119988502 -0.1620075573543382 -0.6133706159014741 -0.1
 765 -0.201999035214237 -0.1649037479274829 -0.6113150063247441 -0.1
 766 -0.214592134779583 -0.1684160138391787 -0.6088212235353264 -0.1
 767 -0.2251195686983406 -0.1725164022621221 -0.605828104116378 -0.1
 768 -0.2382041853439507 -0.1771726157087859 -0.6022766347514061 -0.1
 769 -0.2525519594340795 -0.1823479006919082 -0.5981088021719972 -0.1
 770 -0.2599139913246416 -0.1880009671256526 -0.5932663572533488 -0.1
 771 -0.2599814526323241 -0.1940859447583503 -0.5876895021996084 -0.1
 772 -0.2557042523764535 -0.2005523655647542 -0.5813155007501528 -0.1
 773 -0.2448346102962921 -0.2073449952675089 -0.5740772046531581 -0.1
 774 -0.2332096810855964 -0.2144019513813064 -0.5659014856070547 -0.1
 775 -0.2209622464183566 -0.2216397727760936 -0.5567075609829208 -0.1
 776 -0.2031576982911693 -0.2288582948565662 -0.5464052048303418 -0.1
 777 -0.180899138024553 -0.2352575526470973 -0.534892844494546 -0.1
 778 -0.1583664462757904 -0.2375981800503123 -0.522055560146381 -0.1
 779 -0.1352397880462901 -0.2256778872896864 -0.5077630335206043 -0.1
 780 -0.1101551497168662 -0.178907199620125 -0.4918675388936079 -0.1
 781 -0.08401390230005074 -0.08401505093808703 -0.4742021418802211 -0.08401390230005074
 782 -0.0528887765976002 -0.052888379219877 -0.4545793806843877 -0.0528887765976002
 783 -0.01649197516182283 -0.01649134807395711 -0.4327908627995836 -0.01649197516182283
 784 0.02256447889069295 0.02256540055216584 -0.4086084302467939 0.02256447889069295
 785 0.06523692701065743 0.06523784866594404 -0.3817878337080744 0.06523692701065743
 786 0.09675814179411843 0.09675907139680534 -0.3520761946692456 0.09675814179411843
 787 0.1154334948974112 0.1032839618717783 -0.3192248621780205 0.1
 788 0.1289426155478995 0.1042186125520548 -0.28300943769453 0.1
 789 0.1330077846676897 0.1047599076725248 -0.2432584676804071 0.1
 790 0.1355869966526243 0.1052265065256287 -0.1998911664591102 0.1
 791 0.1371376464674728 0.1056242425517852 -0.1529620700019609 0.1
 792 0.1298245437339749 0.1059478275937491 -0.102706568538667 0.1
 793 0.1151393836696086 0.106182506848034 -0.04957654681591955 0.1
 794 0.1047061784835906 0.1059940382082 0.00574796441690844 0.1
 795 0.09839359258306572 0.09839640874749971 0.0623838889729651 0.09839359258306572
 796 0.09145467394197047 0.09145752835017291 0.1193113771240394 0.09145467394197047
 797 0.08665779703449028 0.08666046330603042 0.1754718707388562 0.08665779703449028
 798 0.07494548695395081 0.07494808734708279 0.2298757755600982 0.07494548695395081
 799 0.05562566048236559 0.05562830037911776 0.2816933813007389 0.05562566048236559
 800 0.03539709854790902 0.03539958634136049 0.3303098490661116 0.03539709854790902
 801 0.01213919002554028 0.01214174506078543 0.3753390039927247 0.01213919002554028
 802 -0.002879131163207812 -0.002876708141926474 0.4166034046853057 -0.002879131163207812
 803 -0.007858642037037167 -0.007856532898459858 0.4540944784026378 -0.007858642037037167
 804 -0.00967304718647361 -0.009671082154544066 0.4879262065907111 -0.00967304718647361
 805 -0.00493767022404284 -0.0049360195053869 0.5182918260831313 -0.00493767022404284
 806 0.00135054701671966 0.001351955145854826 0.5454283563114655 0.00135054701671966
 807 0.008760726387402537 0.008761993639117661 0.5695902061292732 0.008760726387402537
 808 0.02285856457590152 0.02285956655257427 0.5910310619920468 0.02285856457590152
 809 0.04272407976839236 0.04272463506471934 0.6099924127859725 0.04272407976839236
 810 0.05765097143543994 0.05765127821851883 0.6266969531780605 0.05765097143543994
 811 0.06755519606766003 0.06755534785734872 0.6413453408593457 0.06755519606766003
 812 0.0770929107157135 0.07709278334757926 0.6541151236883783 0.0770929107157135
 813 0.08364749050458459 0.08364728956025172 0.6651609800586229 0.08364749050458459
 814 0.09505428522983692 0.09505417851968358 0.6746156837225419 0.09505428522983692
 815 0.1119307339293235 0.1273804171382337 0.682591405156393 0.1
 816 0.1282693003565363 0.155805457979336 0.6891811039077661 0.1
 817 0.1458830611055148 0.1744058494840449 0.6944598633966902 0.1
 818 0.1601289061002903 0.1869995022814543 0.6984860839652859 0.1
 819 0.169904844409571 0.1968721921182784 0.7013024919399218 0.1
 820 0.1787201331926378 0.205233122196705 0.7029369499859018 0.1
 821 0.1850873998801426 0.2123436650835869 0.7034030729795878 0.1
 822 0.1903169927615247 0.2182121177079614 0.7027006684379078 0.1
 823 0.1946299714756607 0.2228069129369605 0.7008160347862465 0.1
 824 0.196004855920212 0.2261028671743887 0.6977221675583887 0.1
 825 0.1946590916686889 0.2280893467805964 0.6933789461259565 0.1
 826 0.1962881031439823 0.2287716851408221 0.6877334051220121 0.1
 827 0.2010448128822381 0.2281714740894374 0.6807202391030535 0.1
 828 0.2062725759464381 0.2263265350801351 0.6722627501551945 0.1
 829 0.2133940666957273 0.2232906646471611 0.6622745296036469 0.1
 830 0.2185141344142505 0.2191331639098028 0.6506622681524609 0.1
 831 0.2213044636159307 0.213938155647434 0.6373302097950779 0.1
 832 0.2248632745223371 0.2078036946541099 0.6221868889948785 0.1
 833 0.2282941587006548 0.2008406800080661 0.6051548840339741 0.1
 834 0.2287049614111183 0.1931715808099281 0.5861843185721204 0.1
 835 0.2261414152559449 0.1849289897285488 0.56527064706221 0.1
 836 0.2213069363798604 0.1762540211905545 0.5424767332049515 0.1
 837 0.2134468460515734 0.1672945720989774 0.5179582422009574 0.1
 838 0.2049224961053009 0.1582034536978257 0.4919898762186012 0.1
 839 0.1957461033729023 0.1491363283714257 0.4649881801552108 0.1
 840 0.1840608376810377 0.140249005896313 0.4375250918628857 0.1
 841 0.1703107402567721 0.1316925721772676 0.4103260154454138 0.1
 842 0.1553196089907898 0.1236058697013546 0.3842478568784278 0.1
 843 0.1389047739163417 0.1161270462607139 0.3602363827192671 0.1
 844 0.1209290384330757 0.1094493544581442 0.3392673610954507 0.1
 845 0.1015257931890258 0.1026363053454152 0.3222800286611671 0.1
 846 0.07963566950067553 0.07963746871075958 0.3101124157406259 0.07963566950067553
 847 0.0551787832763387 0.05518056008213434 0.3034454764009853 0.0551787832763387
 848 0.02874897204628832 0.02875070754382692 0.3027584426198391 0.02874897204628832
 849 7.053350629497143e-05 7.241461295110413e-05 0.3082941221108294 7.053350629497143e-05
 850 -0.01975663771430763 -0.01975481564788894 0.3200322351647185 -0.01975663771430763
 851 -0.02958421851944719 -0.0295825965913353 0.337671834606432 -0.02958421851944719
 852 -0.03484620589533523 -0.0348446432014495 0.3606287595202 -0.03484620589533523
 853 -0.0323435512155849 -0.03234223825406248 0.3880576255277927 -0.0323435512155849
 854 -0.02835294667358393 -0.02835178695693324 0.4189063797422563 -0.02835294667358393
 855 -0.02316863116587446 -0.02316751934843235 0.4520033165877008 -0.02316863116587446
 856 -0.01075788177463196 -0.01075695883123406 0.486164364079979 -0.01075788177463196
 857 0.007717511084534051 0.007718109606737492 0.5202989850075553 0.007717511084534051
 858 0.02404523296273784 0.02404565858572492 0.553492288805255 0.02404523296273784
 859 0.03839743485750639 0.03839774526370003 0.5850495867804556 0.03839743485750639
 860 0.05407999005794015 0.05408009180134164 0.6145023910193593 0.05407999005794015
 861 0.06917243021379528 0.0691724853959482 0.6415850308658327 0.06917243021379528
 862 0.09025739163901682 0.09025813604095945 0.6661951329791905 0.09025739163901682
 863 0.117853123198915 0.1634263491112709 0.6883498693581004 0.1
 864 0.1471896130315101 0.2135636107488251 0.7081458940707973 0.1
 865 0.1798310887241964 0.2425302138862151 0.7257267701690273 0.1
 866 0.2071492116423783 0.2619919736991039 0.7412586953703771 0.1
 867 0.2278327127596114 0.2784257880519712 0.7549136685433908 0.1
 868 0.2471250453329466 0.2938552958874823 0.7668585837711803 0.1
 869 0.2624677399998026 0.3086259445523998 0.7772486822011321 0.1
 870 0.2778074980477628 0.3226603717544342 0.7862240120120145 0.1
 871 0.2935030845189102 0.3358051822431837 0.7939078476910486 0.1
 872 0.305283965242945 0.3479028462801436 0.800406304123215 0.1
 873 0.3139054724140054 0.3588049679301304 0.8058086120042827 0.1
 874 0.3274684242069866 0.3683756801844509 0.8101876931053354 0.1
 875 0.3460550536643025 0.3764935433749971 0.813600794235547 0.1
 876 0.3662076554885423 0.383053101020698 0.8160900182011512 0.1
 877 0.3899261552689797 0.3879662115335731 0.8176826387735446 0.1
 878 0.4113061432413551 0.3911631520259369 0.8183911125958967 0.1
 879 0.4299135755551767 0.3925934806355455 0.8182127095650995 0.1
 880 0.450318269163035 0.392226645969138 0.8171286777600628 0.1
 881 0.4711774722850085 0.3900523357035588 0.8151028406911395 0.1
 882 0.4819555509145008 0.3860805600271075 0.8120794929298768 0.1
 883 0.4820651844886614 0.3803414693095656 0.8079804126207739 0.1
 884 0.4754603288909753 0.3728849090028135 0.8027007415469523 0.1
 885 0.4591935098193271 0.3637797170219183 0.7961033885810381 0.1
 886 0.4403569076579755 0.3531127566141684 0.7880114811937717 0.1
 887 0.4190824880269778 0.3409875281550548 0.7781982105992806 0.1
 888 0.3891402255137565 0.3275209317332897 0.7663731772209476 0.1
 889 0.3518195609745352 0.312827841035633 0.7521640394656187 0.1
 890 0.3129404259998848 0.2969329503552593 0.735091922389613 0.1
 891 0.2720943669363264 0.2793384124810152 0.7145387556203544 0.1
 892 0.227181228556502 0.2574326061902886 0.6897047938212838 0.1
 893 0.1794450596410612 0.2228419046730277 0.6595558567827472 0.1
 894 0.1235435350241986 0.1597073601391686 0.6227643291294062 0.1
 895 0.05902790637049826 0.05902958193579425 0.5776601808414398 0.05902790637049826
 896 -0.01055761946613235 -0.01055666908889733 0.5222368518466829 -0.01055761946613235
 897 -0.08654672162856376 -0.08654455520565441 0.4543131962150487 -0.08654672162856376
 898 -0.1430282145785729 -0.1000001092197011 0.3720319947848287 -0.1
 899 -0.1771213206764926 -0.1055234572166251 0.2748885658390346 -0.1
 900 -0.2020437834902843 -0.1134053735950838 0.1651640633004012 -0.1
 901 -0.2103002837907005 -0.1222011596516858 0.04879234891177567 -0.1
 902 -0.2161044857425574 -0.1320979068103224 -0.06580233252562401 -0.1
 903 -0.2202227682138738 -0.1435896829755976 -0.1707935007321487 -0.1
 904 -0.2087834425883602 -0.1558486773760486 -0.2615429556303913 -0.1
 905 -0.1844412603518034 -0.167744391757451 -0.3369152782636781 -0.1
 906 -0.1672962949038871 -0.1785381911069642 -0.3980363898146957 -0.1
 907 -0.157072547861318 -0.1874430239649821 -0.4469460872406512 -0.1
 908 -0.1455975867442293 -0.192078641845376 -0.4857720486967021 -0.1
 909 -0.1376377217519903 -0.1852448633356422 -0.5163763383963359 -0.1
 910 -0.1174104116550638 -0.1529439587523975 -0.5402652863397427 -0.1
 911 -0.08370253252626553 -0.0837040211634546 -0.5586106632869883 -0.08370253252626553
 912 -0.04812611599546385 -0.04812701043166488 -0.5723048048867153 -0.04812611599546385
 913 -0.006973053211592487 -0.006974417349056151 -0.5820176820441659 -0.006973053211592487
 914 0.02052372028563756 0.02052219888645894 -0.5882453670804023 0.02052372028563756
 915 0.03129528161834475 0.03129389333876022 -0.5913480721126119 0.03129528161834475
 916 0.0371552183088211 0.03715365710725653 -0.5915789534586339 0.0371552183088211
 917 0.03234041928185138 0.03233896676600101 -0.5891056066868181 0.03234041928185138
 918 0.02536489991150256 0.02536343281395213 -0.5840261061960798 0.02536489991150256
 919 0.01699345011266021 0.01699179993430172 -0.5763811652393783 0.01699345011266021
 920 -0.002238942303769871 -0.002240552035622802 -0.566163724263557 -0.002238942303769871
 921 -0.0307452580058083 -0.03074649847385389 -0.5533270834774151 -0.0307452580058083
 922 -0.05015984814888619 -0.05016103498927192 -0.5377925873353966 -0.05015984814888619
 923 -0.06030916371144502 -0.0603104281155248 -0.5194578269763988 -0.06030916371144502
 924 -0.06915391562107839 -0.06915501042417395 -0.4982063173229865 -0.06915391562107839
 925 -0.07218563938035855 -0.07218687785240611 -0.4739195731892213 -0.07218563938035855
 926 -0.08278815676610662 -0.08278966937423875 -0.4464923692792703 -0.08278815676610662
 927 -0.1019946288870603 -0.1222231210276503 -0.4158516070118218 -0.1
 928 -0.1194944395285669 -0.1392440983931542 -0.3819784967410301 -0.1
 929 -0.1383654707981159 -0.1416116399274266 -0.3449326078126976 -0.1
 930 -0.1490357531603204 -0.1379078339352542 -0.3048747986956669 -0.1
 931 -0.1494284173518674 -0.1325963501231983 -0.2620844554800809 -0.1
 932 -0.1462720493158297 -0.1270329350988394 -0.2169655331569487 -0.1
 933 -0.1365291171599327 -0.1210831788769928 -0.1700365033728383 -0.1
 934 -0.1233320013474044 -0.1133165333625244 -0.1219020708018746 -0.1
 935 -0.1070641342040179 -0.1009367291598086 -0.07320909713886023 -0.1
 936 -0.0833548539871963 -0.08335407559408681 -0.0245940152284936 -0.0833548539871963
 937 -0.05271260953795601 -0.05271200823183062 0.02336804991966922 -0.05271260953795601
 938 -0.02601105515556072 -0.02601033310844801 0.07020270249327779 -0.02601105515556072
 939 -0.003450055646434547 -0.003449129601334726 0.1155581282642421 -0.003450055646434547
 940 0.0200150518392443 0.02001602497624919 0.1592082982269558 0.0200150518392443
 941 0.04171352362292741 0.04171471763497563 0.2010407403256956 0.04171352362292741
 942 0.06928509180893444 0.0692863911765194 0.241034385831123 0.06928509180893444
 943 0.1033999340331833 0.1050227766283713 0.2792332227604653 0.1
 944 0.138113147744026 0.1255407004085625 0.3157203755476689 0.1
 945 0.1752169287873207 0.1357933957836329 0.3505956393806766 0.1
 946 0.2023768597500264 0.1418301056015254 0.3839580244880528 0.1
 947 0.2177073725079988 0.1469243305983548 0.4158937608111329 0.1
 948 0.2283074945262247 0.152190699943714 0.4464694888136115 0.1
 949 0.2304522706405731 0.1579376387959846 0.4757299289873672 0.1
 950 0.2299034688929776 0.1642637600745651 0.5036990859398889 0.1
 951 0.2270359041540907 0.1712193866060822 0.5303839402506414 0.1
 952 0.2155539354216483 0.1788379104396502 0.5557795828073133 0.1
 953 0.196469496486725 0.1871379788707775 0.5798748386129533 0.1
 954 0.1810927513848224 0.196107936732728 0.6026575957486511 0.1
 955 0.169414843282839 0.2056076528619837 0.6241192759843575 0.1
 956 0.1564892444108702 0.214870557767767 0.6442581230115817 0.1
 957 0.1450234629131335 0.2205931573230342 0.6630812073308953 0.1
 958 0.1265258230514278 0.2121572827327001 0.6806052255629799 0.1
 959 0.100277372132126 0.1676670753122877 0.6968562914324413 0.1
 960 0.07263790536204176 0.0726388911622792 0.7118689748282043 0.07263790536204176
 961 0.04159263478615739 0.04159258066125141 0.7256848537695693 0.04159263478615739
 962 0.02452726782347951 0.02452714713574171 0.7383508169703193 0.02452726782347951
 963 0.02383458917890393 0.02383418995281952 0.7499173078926908 0.02383458917890393
 964 0.02984994295689541 0.02984954981272908 0.760436648047606 0.02984994295689541
 965 0.04773131958607301 0.04773069196466484 0.7699615271156758 0.04773131958607301
 966 0.06886836426617214 0.06886766465836977 0.7785437054580608 0.06886836426617214
 967 0.09271342930914954 0.09271515441225821 0.7862329427170814 0.09271342930914954
 968 0.1282620060549781 0.2534765713992215 0.7930761442457984 0.1
 969 0.1739477085656956 0.3437319891558868 0.7991167036301641 0.1
 970 0.2146812759751875 0.3824652057486485 0.8043940127030871 0.1
 971 0.2505163480705626 0.3999719328765961 0.8089431083481492 0.1
 972 0.2878804257509661 0.4107809624778929 0.812794426478489 0.1
 973 0.3231575495642551 0.4192781022749273 0.8159736366508622 0.1
 974 0.3678013274396073 0.4263834954091347 0.8185015350069945 0.1
 975 0.4227352900787886 0.432192084192257 0.8203939781278904 0.1
 976 0.4793957713785502 0.436656291253145 0.8216618457253805 0.1
 977 0.5404771196637117 0.4397201172953006 0.8223110258945733 0.1
 978 0.5821647231608443 0.4413412597957446 0.8223424231245495 0.1
 979 0.6011823421158555 0.4414949633010299 0.8217519968051307 0.1
 980 0.610703103486722 0.4401752191585944 0.8205308471401335 0.1
 981 0.6036527239806248 0.4373954401218805 0.8186653769191599 0.1
 982 0.5918187442561682 0.4331888455644275 0.816137572409983 0.1
 983 0.5759272326033573 0.4276085725523426 0.8129254657317753 0.1
 984 0.5436403522413038 0.4207275061746195 0.8090038654805647 0.1
 985 0.4970860146937937 0.4126377940044096 0.8043454728752164 0.1
 986 0.4567805109843824 0.4034497201282187 0.7989225372923595 0.1
 987 0.42261896270579 0.3932871801507021 0.7927092461256714 0.1
 988 0.3858415503690684 0.3822600148513905 0.7856850846746386 0.1
 989 0.351344331269948 0.3702984260717702 0.7778394321476285 0.1
 990 0.3034945411802312 0.3563409490867469 0.7691776615434878 0.1
 991 0.2410114431740907 0.3353962131071744 0.7597289546144971 0.1
 992 0.1755344976713622 0.2921526858805347 0.7495558860486045 0.1
 993 0.1033678732759107 0.1998323169481769 0.7387655218701537 0.1
 994 0.05067287645761406 0.05067609729286302 0.7275212686533401 0.05067287645761406
 995 0.021243169874933 0.02124432902689452 0.7160539894997577 0.021243169874933
 996 3.204990444009598e-05 3.333013537219237e-05 0.704670038538637 3.204990444009598e-05
 997 -0.005171214794099211 -0.005170201090107223 0.6937530611312167 -0.005171214794099211
 998 -0.006869913641816842 -0.006868965817052117 0.6837560228973717 -0.006869913641816842
 999 -0.005958186147801558 -0.005957054654996578 0.675180425944472 -0.005958186147801558
 1000 0.0108851601831593 0.0108861767497194 0.668541420439003 0.0108851601831593
 1001 0.04136952888529178 0.04137003040739184 0.664320546294891 0.04136952888529178
 1002 0.0620104558658135 0.06201086593025532 0.662911594859699 0.0620104558658135
 1003 0.07278284798841592 0.07278334559932502 0.6645684589533124 0.07278284798841592
 1004 0.08375502941276898 0.08375531936809619 0.6693655043460188 0.08375502941276898
 1005 0.08925074721709775 0.08925257626344837 0.6771799038291593 0.08925074721709775
 1006 0.1068437628031445 0.1786310042704636 0.6877012895685338 0.1
 1007 0.1379309964587091 0.2355982010279344 0.7004678726562776 0.1
 1008 0.1692356627210196 0.2643093189355633 0.7149217486045851 0.1
 1009 0.2048603415123348 0.2814440829162336 0.7304717448274078 0.1
 1010 0.2377255238754185 0.296582039460246 0.7465514782586528 0.1
 1011 0.2657793362973997 0.3128777545032398 0.762663292426546 0.1
 1012 0.2954051971143997 0.3310113448071624 0.7784038510300693 0.1
 1013 0.3242911599388785 0.3510120277650725 0.7934721798789982 0.1
 1014 0.3535804657234365 0.3727635511860258 0.8076642572255963 0.1
 1015 0.3837698760753552 0.396107803138976 0.8208594060357108 0.1
 1016 0.4122019318696106 0.4208628309233503 0.8330032356432026 0.1
 1017 0.439101014910468 0.4468268256464045 0.844090557385918 0.1
 1018 0.4700529503752354 0.4737803905703776 0.8541502678891377 0.1
 1019 0.5050374760138979 0.5014887985504377 0.8632330453095095 0.1
 1020 0.5414193071234398 0.5297044162048254 0.8714019504164103 0.1
 1021 0.5804940943838793 0.5581692864582277 0.878725618725867 0.1
 1022 0.6183316873153676 0.5866178400905846 0.8852735690079228 0.1
 1023 0.6545257521189044 0.6147797036210821 0.8911131378551493 0.1
 1024 0.6920166809386435 0.642382569586237 0.8963076059816663 0.1
 1025 0.7298316546709057 0.669155094577961 0.9009151633796546 0.1
 1026 0.76056809424301 0.6948297901740281 0.9049884424283139 0.1
 1027 0.7837159912686561 0.7191458721169496 0.9085744192907962 0.1
 1028 0.8019630842157797 0.7418520337687494 0.9117145410236961 0.1
 1029 0.8131722353237018 0.7627091109742488 0.9144449792253769 0.1
 1030 0.8221284087225983 0.7814926069912839 0.9167969428110383 0.1
 1031 0.8288363307496632 0.7979950480625079 0.9187970050411606 0.1
 1032 0.8289049344010074 0.812028142488714 0.9204674154739793 0.1
 1033 0.8231299366823432 0.8234247186773062 0.9218263778980508 0.1
 1034 0.8291570029289795 0.8320404205509428 0.9228882819431443 0.1
 1035 0.8480237406203431 0.8377551418603335 0.9236638800060418 0.1
 1036 0.871774133663806 0.8404741843189939 0.924160403092063 0.1
 1037 0.9051714059630147 0.8401291280092266 0.9243816096467262 0.1
 1038 0.908246866682585 0.8366784061518509 0.9243277607230386 0.1
 1039 0.8774172971108355 0.8301075800469003 0.9239955130261249 0.1
 1040 0.8358717000369441 0.8204293137112154 0.9233777184838327 0.1
 1041 0.7729518068945302 0.8076830514299443 0.9224631148541367 0.1
 1042 0.7339848504895933 0.7919344050474135 0.9212358861828059 0.1
 1043 0.723902814728929 0.7732742612924064 0.9196750641514961 0.1
 1044 0.7119540134678566 0.7518176227411301 0.9177537307137009 0.1
 1045 0.7100206823222101 0.7277021991035376 0.9154379677090458 0.1
 1046 0.6948002685662911 0.7010867683572748 0.9126854785786824 0.1
 1047 0.6622648201915881 0.6721493297967468 0.9094437781558192 0.1
 1048 0.6334573599663136 0.6410850732950051 0.9056478046098871 0.1
 1049 0.6022513352098005 0.6081041909016512 0.9012167465141245 0.1
 1050 0.5666627524045355 0.5734295576165234 0.8960497874966902 0.1
 1051 0.5287154572205323 0.5372943003433739 0.8900203347210227 0.1
 1052 0.4845534775755199 0.4999391874917545 0.8829680890104078 0.1
 1053 0.4340953791443355 0.4616090404039985 0.874687989987173 0.1
 1054 0.3820997535453456 0.4225422049862108 0.8649145557102164 0.1
 1055 0.3280205540775273 0.3829176007381382 0.8532993083593367 0.1
 1056 0.269377552780989 0.3425960670827563 0.8393776227098231 0.1
 1057 0.2069361869963593 0.3001363072216043 0.8225190910067222 0.1
 1058 0.1567233034825306 0.2503261503316878 0.8018517722883541 0.1
 1059 0.120103717454572 0.1820661276462021 0.7761446076310592 0.1
 1060 0.09000889606168043 0.09000938787116949 0.7436229740810651 0.09000889606168043
 1061 0.0710241779233545 0.07102325243766885 0.7016810728830082 0.0710241779233545
 1062 0.05291729766711246 0.05291628755803541 0.646454674500239 0.05291729766711246
 1063 0.03532859678086586 0.03532769024802321 0.5722916331489453 0.03532859678086586
 1064 0.02753116195121431 0.02753016482369102 0.4715375056156143 0.02753116195121431
 1065 0.02761272714923761 0.02761148984183275 0.3362945883950111 0.02761272714923761
 1066 0.02485594535214196 0.02485468557333525 0.1655899762775832 0.02485594535214196
 1067 0.01965377548563846 0.01965257430343504 -0.02360549303126586 0.01965377548563846
 1068 0.01607003139998567 0.01606878240515685 -0.2003261051613996 0.01607003139998567
 1069 0.01165042136036614 0.0116493495350044 -0.343378502795717 0.01165042136036614
 1070 0.01542053858240993 0.01541950371318606 -0.4507567126061889 0.01542053858240993
 1071 0.02806856999938831 0.02806745492270865 -0.5297413792999162 0.02806856999938831
 1072 0.04322170694322793 0.04322068097048789 -0.5883153246496551 0.04322170694322793
 1073 0.06303738868430087 0.06303608036478779 -0.6325739593801163 0.06303738868430087
 1074 0.06888417141413694 0.06888288920936751 -0.6667263101769125 0.06888417141413694
 1075 0.0583173351117903 0.05831632482886615 -0.6936166818087739 0.0583173351117903
 1076 0.04173886081680935 0.04173783841070366 -0.7151821549562075 0.04173886081680935
 1077 0.01369387126948493 0.01369311628981326 -0.7327671601595263 0.01369387126948493
 1078 -0.01645019448959134 -0.01645083725373235 -0.7473261755103073 -0.01645019448959134
 1079 -0.04803248104663722 -0.04803319672083665 -0.7595527328338489 -0.04803248104663722
 1080 -0.09064701647695485 -0.09065064382369455 -0.7699621159361909 -0.09064701647695485
 1081 -0.1425255734639027 -0.3081415055875062 -0.7789451481643607 -0.1
 1082 -0.1877750644315687 -0.4241929458677267 -0.7868037592495888 -0.1
 1083 -0.2264140962032695 -0.4667515904232147 -0.7937748862436592 -0.1
 1084 -0.2650786342940038 -0.4791385800019965 -0.8000467743760223 -0.1
 1085 -0.2999192490008778 -0.4826020032310973 -0.8057702463403249 -0.1
 1086 -0.3429398500727973 -0.483757119721175 -0.8110665986442066 -0.1
 1087 -0.3950443676986966 -0.4841978567572193 -0.8160332217010992 -0.1
 1088 -0.4471684582412929 -0.4843115394499602 -0.8207476855977537 -0.1
 1089 -0.5020875052939421 -0.4842568573929684 -0.8252708029593241 -0.1
 1090 -0.5453116581713491 -0.4841517038169835 -0.8296490248524789 -0.1
 1091 -0.5744292461652802 -0.4841014267337722 -0.8339164160827089 -0.1
 1092 -0.5982734215083086 -0.4842016493211789 -0.8380963755873944 -0.1
 1093 -0.612437791644342 -0.4845378385309939 -0.8422032063924253 -0.1
 1094 -0.6231828652047685 -0.4851846373553965 -0.8462435927753663 -0.1
 1095 -0.6310087764658866 -0.4862053111818505 -0.8502180073737352 -0.1
 1096 -0.6287550067006448 -0.4876513444916811 -0.8541220466763351 -0.1
 1097 -0.6175246083135516 -0.4895621906457256 -0.8579476786073701 -0.1
 1098 -0.6112089706499765 -0.4919651729048821 -0.8616843795145055 -0.1
 1099 -0.6098798570585252 -0.4948755329336531 -0.8653201381798074 -0.1
 1100 -0.607390145504821 -0.4982966214517627 -0.8688423095579851 -0.1
 1101 -0.6070985784205437 -0.5022202242579209 -0.8722383087917503 -0.1
 1102 -0.5987831671849262 -0.5066270155528643 -0.8754961448050099 -0.1
 1103 -0.5815849349935054 -0.5114871293264266 -0.8786048009464803 -0.1
 1104 -0.5632614232586015 -0.5167608385880781 -0.881554476747836 -0.1
 1105 -0.5414060524413598 -0.5223993313710021 -0.8843367093656983 -0.1
 1106 -0.5262384699386629 -0.5283455717719624 -0.8869443956154123 -0.1
 1107 -0.5195763513645374 -0.534535233778295 -0.889371735905734 -0.1
 1108 -0.5148278532850299 -0.5408976952787169 -0.8916141202567346 -0.1
 1109 -0.5151094621301304 -0.5473570794657877 -0.8936679744039279 -0.1
 1110 -0.5162408080312783 -0.553833330793836 -0.8955305812158912 -0.1
 1111 -0.5178020834681074 -0.5602433127561571 -0.8971998896646347 -0.1
 1112 -0.5247145667209717 -0.5665019149808067 -0.8986743206767945 -0.1
 1113 -0.5362151629027303 -0.572523157505839 -0.8999525765520032 -0.1
 1114 -0.5418023273334973 -0.5782212805574083 -0.9010334583708142 -0.1
 1115 -0.5413221682796285 -0.5835118087361161 -0.9019156939707751 -0.1
 1116 -0.5394256031457952 -0.5883125791656132 -0.9025977776420365 -0.1
 1117 -0.5335203300244116 -0.5925447238957673 -0.9030778216513446 -0.1
 1118 -0.5311262271341454 -0.5961335976453748 -0.9033534189997287 -0.1
 1119 -0.5328374497656757 -0.5990096428147159 -0.9034215164058251 -0.1
 1120 -0.5328078574960357 -0.6011091845764063 -0.9032782963390602 -0.1
 1121 -0.5327664149489628 -0.6023751497595309 -0.9029190669691833 -0.1
 1122 -0.5329647961530362 -0.6027577041627327 -0.9023381591269504 -0.1
 1123 -0.5328011042203927 -0.6022148038513918 -0.901528829774229 -0.1
 1124 -0.5334191772061946 -0.600712656917022 -0.900483172063464 -0.1
 1125 -0.5347436567776979 -0.5982260930753455 -0.8991920328435014 -0.1
 1126 -0.5352990530013376 -0.5947388393669727 -0.8976449394727523 -0.1
 1127 -0.5351839407293272 -0.5902437010802856 -0.8958300390771596 -0.1
 1128 -0.5350501734971913 -0.584742647839308 -0.8937340549982049 -0.1
 1129 -0.5346033792388553 -0.5782468055918926 -0.891342267185038 -0.1
 1130 -0.5359592689914419 -0.57077635598234 -0.8886385257708819 -0.1
 1131 -0.5393552587816408 -0.5623603453022985 -0.8856053101109118 -0.1
 1132 -0.5435767789917557 -0.5530364058881041 -0.8822238492027801 -0.1
 1133 -0.5492146322829172 -0.5428503934521313 -0.8784743236745136 -0.1
 1134 -0.5552632276007516 -0.5318559444293084 -0.8743361743372108 -0.1
 1135 -0.561625960626865 -0.5201139579575008 -0.8697885474487984 -0.1
 1136 -0.5693202780437462 -0.5076920076202335 -0.8648109118811504 -0.1
 1137 -0.5781406824534151 -0.4946636885409113 -0.8593838875513918 -0.1
 1138 -0.5795179754871064 -0.4811079058466697 -0.8534903265275358 -0.1
 1139 -0.5727341044168947 -0.4671081109147409 -0.8471166863060582 -0.1
 1140 -0.5616848302432782 -0.4527514921587333 -0.8402547263470791 -0.1
 1141 -0.5439464897016486 -0.438128127442926 -0.8329035408345287 -0.1
 1142 -0.5247044427416073 -0.4233301054886345 -0.8250719091967099 -0.1
 1143 -0.5041707787721287 -0.4084506238811357 -0.8167808978464668 -0.1
 1144 -0.4775713403488592 -0.39358307134223 -0.8080665800766195 -0.1
 1145 -0.4458799035030601 -0.3788201002768222 -0.7989826576967196 -0.1
 1146 -0.4148357493087876 -0.364252675491495 -0.7896026752240521 -0.1
 1147 -0.3842544880142246 -0.349968889988249 -0.7800214305978584 -0.1
 1148 -0.3519331384601763 -0.3360507205762265 -0.7703551295120075 -0.1
 1149 -0.319195794362275 -0.3225556531617014 -0.7607398339151819 -0.1
 1150 -0.2812810379744318 -0.3094074388479695 -0.7513278487649583 -0.1
 1151 -0.2378270069689695 -0.2958618115942597 -0.742281892474856 -0.1
 1152 -0.1922250853545461 -0.2785793428092991 -0.7337671982438696 -0.1
 1153 -0.1433421810365823 -0.2474356618019237 -0.7259420540050381 -0.1
 1154 -0.1066405071555829 -0.1846103403927506 -0.7189476341786178 -0.1
 1155 -0.0840008084810564 -0.08400268832425691 -0.7128982172062648 -0.0840008084810564
 1156 -0.06731268254327549 -0.06731327841727129 -0.7078729419351407 -0.06731268254327549
 1157 -0.06110263320575643 -0.06110314225109289 -0.7039100978712148 -0.06110263320575643
 1158 -0.05722221234867698 -0.05722276983161215 -0.7010045918126266 -0.05722221234867698
 1159 -0.0552239395471372 -0.05522469685852738 -0.6991087626110847 -0.0552239395471372
 1160 -0.06328996887685201 -0.06329073943036145 -0.6981362322801126 -0.06328996887685201
 1161 -0.0799279502123838 -0.07992852338245941 -0.6979680869433573 -0.0799279502123838
 1162 -0.09271064015365538 -0.09271217170929887 -0.6984604442844811 -0.09271064015365538
 1163 -0.1017841840743978 -0.1525056556242171 -0.6994524075645876 -0.1
 1164 -0.1123207859243267 -0.1878033857845564 -0.7007735077723387 -0.1
 1165 -0.1213787639595691 -0.2011442112050714 -0.7022499429451011 -0.1
 1166 -0.1386332049620462 -0.2044803390771263 -0.7037091743459861 -0.1
 1167 -0.1648609855445344 -0.2050628305208201 -0.7049826765759747 -0.1
 1168 -0.1929395316378802 -0.2053291941454631 -0.7059068232502561 -0.1
 1169 -0.2251596065695816 -0.2058038093385329 -0.706322001644602 -0.1
 1170 -0.2461011871711375 -0.2065089118721873 -0.7060700852295283 -0.1
 1171 -0.2535197428393085 -0.2073648346022712 -0.704990358698258 -0.1
 1172 -0.2563795434887335 -0.2082731998839413 -0.702913895172146 -0.1
 1173 -0.2500995932530516 -0.2091314048538392 -0.6996562355507943 -0.1
 1174 -0.2420040072118163 -0.2098355810048964 -0.6950080132182852 -0.1
 1175 -0.232647314049167 -0.2102818809494661 -0.6887228897649474 -0.1
 1176 -0.2142224332315529 -0.2103665940847985 -0.6805017911010982 -0.1
 1177 -0.1880874487766371 -0.20997877068986 -0.6699719148257129 -0.1
 1178 -0.1681711329873784 -0.2089469074806511 -0.6566582635431415 -0.1
 1179 -0.1545155393688075 -0.2067628963433871 -0.6399444994468417 -0.1
 1180 -0.1411662296474901 -0.2015254873525435 -0.6190187567379573 -0.1
 1181 -0.1315070611774693 -0.1873427686827284 -0.5927990727724949 -0.1
 1182 -0.1151713819190258 -0.1524684078450345 -0.5598337489847617 -0.1
 1183 -0.09135237502036972 -0.09135242310105293 -0.5181786787737304 -0.09135237502036972
 1184 -0.06792533388733657 -0.06792458648788652 -0.4652786367801154 -0.06792533388733657
 1185 -0.04248609104990895 -0.04248539336111814 -0.3979511565717444 -0.04248609104990895
 1186 -0.02074722626764532 -0.02074650832970127 -0.3127362975692303 -0.02074722626764532
 1187 -0.004099328189042572 -0.004098492643554608 -0.2071206867330097 -0.004099328189042572
 1188 0.01191380706393818 0.01191463369949233 -0.08206109078015499 0.01191380706393818
 1189 0.02546463295419444 0.02546550112247852 0.05528304980337255 0.02546463295419444
 1190 0.03806863445519744 0.03806951051297268 0.1922355754282631 0.03806863445519744
 1191 0.05002653977981394 0.05002736226176441 0.3163677524323912 0.05002653977981394
 1192 0.05891216818939626 0.05891297556327765 0.4210049202179837 0.05891216818939626
 1193 0.06498868753645314 0.06498959662872759 0.5055426076204854 0.06498868753645314
 1194 0.07544351861827707 0.07544439099737893 0.5726310619749055 0.07544351861827707
 1195 0.09049928524865915 0.09050073333914116 0.625738038637157 0.09049928524865915
 1196 0.1068121769314301 0.1441457197152883 0.6680070191597075 0.1
 1197 0.1261948494802851 0.1817891050066549 0.7019473156084788 0.1
 1198 0.14379496836099 0.2071254946269493 0.7294632781392376 0.1
 1199 0.159218407557633 0.2271907047107909 0.7519748809518406 0.1
 1200 0.1763719538589726 0.2457287398803629 0.770538657110187 0.1
 1201 0.194154115638398 0.2638696098246456 0.7859448343593305 0.1
 1202 0.2125748986355732 0.2817744228109523 0.7987894876514745 0.1
 1203 0.2320857594358062 0.2993601701782096 0.8095265466287032 0.1
 1204 0.2519010441312622 0.3164980394487502 0.8185049401309503 0.1
 1205 0.2721495050196492 0.3330547397403489 0.8259951499444299 0.1
 1206 0.2937435279687816 0.348900642285334 0.8322083076644793 0.1
 1207 0.3166506640432628 0.36391240919276 0.8373100461000299 0.1
 1208 0.3405653102633484 0.3779748336206569 0.8414306438582034 0.1
 1209 0.3656995654295512 0.3909825308085954 0.8446725317531175 0.1
 1210 0.3905080969360545 0.4028415346913411 0.8471159072762567 0.1
 1211 0.4148655221002709 0.4134707850022228 0.8488229837758514 0.1
 1212 0.4396869827169113 0.4228034832766979 0.8498412519124571 0.1
 1213 0.4645710927469418 0.4307882966175205 0.8502060302174221 0.1
 1214 0.4903510933411152 0.4373903894452871 0.849942514339068 0.1
 1215 0.5171349726747194 0.4425922651790898 0.8490674910166588 0.1
 1216 0.5441806960580258 0.4463944018011497 0.8475908565428133 0.1
 1217 0.5716889305004333 0.4488156675397239 0.8455170662076131 0.1
 1218 0.5882839369022387 0.4498935054267586 0.8428466379977979 0.1
 1219 0.5927058925788246 0.449683878227592 0.8395778382248928 0.1
 1220 0.5904166184024791 0.4482609681637489 0.8357086861305874 0.1
 1221 0.5780754468586973 0.4457166289039448 0.8312394251157733 0.1
 1222 0.5620332816565379 0.4421595902473778 0.8261756141093127 0.1
 1223 0.5425139126312217 0.4377144161664802 0.8205319842788922 0.1
 1224 0.513271536817773 0.432520186952355 0.8143371695484812 0.1
 1225 0.4754201518831204 0.4267285572097539 0.8076393345589982 0.1
 1226 0.4374778510039912 0.4204981484301837 0.8005125669749029 0.1
 1227 0.399213639876389 0.4139632829386488 0.7930636496728747 0.1
 1228 0.35708115231681 0.4070475578980942 0.7854384724023386 0.1
 1229 0.3130261865613837 0.3985362229927843 0.7778269044409579 0.1
 1230 0.2601290264522166 0.3826220656908289 0.7704645094131997 0.1
 1231 0.1977809517874309 0.3408583543374809 0.7636291974132513 0.1
 1232 0.1308936443066776 0.2382113171616436 0.7576310037691543 0.1
 1233 0.05777239484549691 0.05777536005205712 0.7527938932402839 0.05777239484549691
 1234 0.007938040699793262 0.00793914449015171 0.7494299343821267 0.007938040699793262
 1235 -0.01518646105491713 -0.01518559245011007 0.7478082263283549 -0.01518646105491713
 1236 -0.02675553047900841 -0.02675446841232571 0.7481230856791679 -0.02675553047900841
 1237 -0.01816722075888804 -0.01816642685775492 0.7504674287435457 -0.01816722075888804
 1238 -0.005381103237852482 -0.005380308673395025 0.7548172377773746 -0.005381103237852482
 1239 0.0107691271770904 0.01077021836853351 0.7610311240752423 0.0107691271770904
 1240 0.04606230515716946 0.04606333821723009 0.768865667158468 0.04606230515716946
 1241 0.09756235899148309 0.09756574260511884 0.7780034808345615 0.09756235899148309
 1242 0.1419920500745606 0.2936620153886249 0.7880881516890459 0.1
 1243 0.1796722071976336 0.3864655636917983 0.7987592562719669 0.1
 1244 0.2201947197426845 0.4236020607747544 0.8096817121622267 0.1
 1245 0.2580600689453891 0.444077282958771 0.8205660781722577 0.1
 1246 0.3115228436302643 0.4619460502725001 0.8311790541056806 0.1
 1247 0.3820330002961415 0.4806314978147826 0.8413454790077618 0.1
 1248 0.4561947819230963 0.5006912747948863 0.8509442038092528 0.1
 1249 0.5383280329895148 0.5220804323912034 0.8599003918188606 0.1
 1250 0.6033717550392964 0.5446336384422766 0.8681763969274542 0.1
 1251 0.6475161664071826 0.5681484714830568 0.8757627298876156 0.1
 1252 0.6857901784811548 0.5923987776230588 0.8826699950810736 0.1
 1253 0.7107310981369962 0.617138107251478 0.8889221874139251 0.1
 1254 0.733857992694201 0.6421021724549765 0.8945514107346124 0.1
 1255 0.7561442146286942 0.6670114344351443 0.8995938933870625 0.1
 1256 0.7650954293333652 0.6915739183497641 0.9040870933683158 0.1
 1257 0.7628712372326756 0.7154882377273049 0.9080676665650986 0.1
 1258 0.7728180575412913 0.7384467966310074 0.9115700871191944 0.1
 1259 0.7951078349870655 0.7601391340916289 0.914625739419002 0.1
 1260 0.819718308870659 0.7802553729595832 0.917262334873525 0.1
 1261 0.8523694478791397 0.798489733466982 0.9195035374018727 0.1
 1262 0.8759155536089048 0.8145440704309925 0.921368706796213 0.1
 1263 0.8890483863084242 0.8281313921585549 0.9228726879833435 0.1
 1264 0.9049284044630918 0.8389793187761013 0.9240255867525211 0.1
 1265 0.9196138152602105 0.8468334378941097 0.9248324789649844 0.1
 1266 0.9258785719810205 0.8514605162428986 0.9252930006305955 0.1
 1267 0.9243651804357207 0.8526515271641257 0.925400760020346 0.1
 1268 0.9155602181771092 0.8502244556226399 0.9251424988136581 0.1
 1269 0.8976702813418552 0.8440268446712825 0.9244969044526733 0.1
 1270 0.8778213649041152 0.8339380500536004 0.9234329355443216 0.1
 1271 0.855890275645547 0.8198711728234221 0.9219074578826753 0.1
 1272 0.8266899615699278 0.8017746434530965 0.9198618857891895 0.1
 1273 0.791534273143312 0.7796334347358618 0.9172173560570563 0.1
 1274 0.7505053976894432 0.7534698834552739 0.9138676828450476 0.1
 1275 0.7028992708882368 0.7233440873783841 0.9096688635268187 0.1
 1276 0.6494241546021885 0.6893536732278449 0.9044230573591815 0.1
 1277 0.5898349103217816 0.6516312499813725 0.897853396356064 0.1
 1278 0.5223764221737036 0.6103272449070268 0.8895629805360014 0.1
 1279 0.4468946700768702 0.5655039795601701 0.8789653233609391 0.1
 1280 0.3638983852977886 0.5165914021579701 0.8651604578928752 0.1
 1281 0.272848089946404 0.4602415130549964 0.8467009573784348 0.1
 1282 0.1940252363365104 0.384624234784 0.8211178092885753 0.1
 1283 0.1293454764168064 0.2629666070446601 0.7838747730690477 0.1
 1284 0.06875679667736338 0.06875999604299539 0.7258239270989756 0.06875679667736338
 1285 0.01798599433360111 0.01798654691247499 0.6264055098674377 0.01798599433360111
 1286 -0.0347107392954674 -0.03471017760261207 0.4362582038073874 -0.0347107392954674
 1287 -0.09000986685794048 -0.09000931239483673 0.07719809960261838 -0.09000986685794048
 1288 -0.1369463415028204 -0.1489768634905762 -0.3338382267189485 -0.1
 1289 -0.1778107937021297 -0.2108413258219604 -0.5775087741178926 -0.1
 1290 -0.2274861052346048 -0.2715978289025972 -0.7015926137563684 -0.1
 1291 -0.2857634554131697 -0.3308780829504727 -0.7712146941490243 -0.1
 1292 -0.3468850841566677 -0.3886027008700044 -0.8145505015152074 -0.1
 1293 -0.4144227609450444 -0.4445121382284978 -0.8436903006688717 -0.1
 1294 -0.4766158834143671 -0.4982608140804305 -0.8644052100839874 -0.1
 1295 -0.5326650001186477 -0.5494935405341265 -0.8797397875958531 -0.1
 1296 -0.5912919200064922 -0.5978717394675249 -0.8914352642524114 -0.1
 1297 -0.6498011221612929 -0.6430815744305857 -0.9005532344496729 -0.1
 1298 -0.6995022788173544 -0.6848377721322851 -0.9077747123135655 -0.1
 1299 -0.7403752831966705 -0.72288644313175 -0.9135547420774351 -0.1
 1300 -0.7744839178505281 -0.7570074663006217 -0.9182074791604034 -0.1
 1301 -0.7994654662029161 -0.787016496113107 -0.9219555053754269 -0.1
 1302 -0.8222772978881981 -0.8127665816407891 -0.9249596812326926 -0.1
 1303 -0.8428664621149787 -0.8341493816956619 -0.927337883895642 -0.1
 1304 -0.8555732542234126 -0.8510959644503245 -0.9291771261973515 -0.1
 1305 -0.8616294078618031 -0.8635771847170999 -0.9305415837326354 -0.1
 1306 -0.8640588548285836 -0.8716036370722574 -0.9314780036200683 -0.1
 1307 -0.8622840358088176 -0.8752251880054099 -0.9320193809827928 -0.1
 1308 -0.8554913764954185 -0.8745300952040468 -0.9321874488871325 -0.1
 1309 -0.8441733180477122 -0.8696437268735304 -0.9319943231039117 -0.1
 1310 -0.8246896636277148 -0.8607268986059887 -0.9314435156088612 -0.1
 1311 -0.7966916108716113 -0.8479738496513733 -0.9305304476878313 -0.1
 1312 -0.7622198927072349 -0.8316098845072197 -0.9292425361819651 -0.1
 1313 -0.720286351393245 -0.8118887094305637 -0.9275588835244127 -0.1
 1314 -0.6879349247288309 -0.7890894967850521 -0.9254495664777348 -0.1
 1315 -0.6669132527265621 -0.7635137129978375 -0.9228744846004305 -0.1
 1316 -0.6483496834402446 -0.73548174830285 -0.9197816930034806 -0.1
 1317 -0.6370671633255088 -0.7053293883544455 -0.9161051004385209 -0.1
 1318 -0.6235000035412589 -0.6734041691855318 -0.9117613579838727 -0.1
 1319 -0.6070040834159043 -0.6400616578609049 -0.906645688883213 -0.1
 1320 -0.5966302095109072 -0.6056617015087884 -0.9006263074710448 -0.1
 1321 -0.5904790596638543 -0.570564687234723 -0.8935369324628499 -0.1
 1322 -0.5758335735290131 -0.5351278547080153 -0.8851667013263005 -0.1
 1323 -0.5528127716865117 -0.4997017020079705 -0.8752465190899981 -0.1
 1324 -0.5263455311218593 -0.4646265236239261 -0.8634305098408392 -0.1
 1325 -0.4933495712796764 -0.4302291173634769 -0.8492707843347294 -0.1
 1326 -0.4637203110857885 -0.3968196943564885 -0.8321832626590511 -0.1
 1327 -0.4381075598835776 -0.3646890234075649 -0.8114020654922136 -0.1
 1328 -0.4090862257686975 -0.3341058376285504 -0.7859208082375684 -0.1
 1329 -0.3788988502870782 -0.3053145272582772 -0.7544231065096164 -0.1
 1330 -0.3477421582624418 -0.2785331336353018 -0.7152168135040786 -0.1
 1331 -0.3148607991094213 -0.2539516052032808 -0.6662177454088092 -0.1
 1332 -0.2817985538104081 -0.231729851238583 -0.6050961063836127 -0.1
 1333 -0.2484419094474618 -0.2119921534966426 -0.5298073119453628 -0.1
 1334 -0.2184945395518109 -0.1947976018164363 -0.4397836422474788 -0.1
 1335 -0.1926715764174071 -0.1799945450038825 -0.3377117868762138 -0.1
 1336 -0.1691881017173827 -0.16668006086224 -0.2307067039528353 -0.1
 1337 -0.1493027855026917 -0.151945042453127 -0.1289242602297429 -0.1
 1338 -0.1258740382867623 -0.1302043915570694 -0.04173666868343659 -0.1
 1339 -0.09841643300983124 -0.09841585930768529 0.02527585613105524 -0.09841643300983124
 1340 -0.07158604044885346 -0.071585378001774 0.07037802086127708 -0.07158604044885346
 1341 -0.04363826349782431 -0.04363771383004602 0.09399386475953217 -0.04363826349782431
 1342 -0.01895412676206186 -0.01895363131391585 0.09714320012376512 -0.01895412676206186
 1343 0.001725631254658122 0.001726142256927997 0.08066815782655108 0.001725631254658122
 1344 0.02187477346757672 0.02187520662415022 0.04517117793241921 0.02187477346757672
 1345 0.04027873462124117 0.04027904754188801 -0.008508954487316147 0.04027873462124117
 1346 0.05375672013318191 0.05375696473116902 -0.07844503042220051 0.05375672013318191
 1347 0.06222975379510413 0.06222993568763924 -0.1607739033459062 0.06222975379510413
 1348 0.06614908095796374 0.06614917136668394 -0.249581724970724 0.06614908095796374
 1349 0.06456727435066879 0.06456733066875267 -0.3380645083475953 0.06456727435066879
 1350 0.05975386802089287 0.0597538444239976 -0.4204250006641528 0.05975386802089287
 1351 0.05152516711457335 0.05152502901427359 -0.4931741961783508 0.05152516711457335
 1352 0.03778878871075902 0.03778858142630318 -0.5551745205264632 0.03778878871075902
 1353 0.01881815038899243 0.01881792156440202 -0.6068854892658944 0.01881815038899243
 1354 -0.002684620181025527 -0.002684919247118568 -0.6495321821213021 -0.002684620181025527
 1355 -0.02688130594474679 -0.02688169074508495 -0.6845405869978519 -0.02688130594474679
 1356 -0.05505125258959561 -0.05505168334524598 -0.7132505518856006 -0.05505125258959561
 1357 -0.08664725497854341 -0.08664997197114239 -0.7368078011004231 -0.08664725497854341
 1358 -0.1241162571248783 -0.2431449004283233 -0.7561466040322086 -0.1
 1359 -0.1677646371843188 -0.3299483892156742 -0.7720097860851275 -0.1
 1360 -0.2160346547266984 -0.366507891930453 -0.7849795752678861 -0.1
 1361 -0.2696024791976374 -0.3812498642252045 -0.7955079128887204 -0.1
 1362 -0.3104358090907209 -0.3884353575038447 -0.803942210627824 -0.1
 1363 -0.3366409750294221 -0.3925147281335551 -0.8105457247495921 -0.1
 1364 -0.3572557678111565 -0.3944645230560837 -0.8155129125383438 -0.1
 1365 -0.3670992363242259 -0.3944204924593775 -0.8189804462436354 -0.1
 1366 -0.3763339290433587 -0.3923757178696713 -0.8210345038813986 -0.1
 1367 -0.3855011441268861 -0.3883188217552204 -0.8217147558792667 -0.1
 1368 -0.3848589663303576 -0.382255615785775 -0.8210152013044789 -0.1
 1369 -0.3763280293061193 -0.3742115046805904 -0.8188816861106365 -0.1
 1370 -0.3737208659446927 -0.3642311366245952 -0.8152055239862798 -0.1
 1371 -0.3768446203816361 -0.3523775967875128 -0.8098120618168094 -0.1
 1372 -0.3801664413438972 -0.3387314265309102 -0.8024421495599537 -0.1
 1373 -0.3869728490171979 -0.3233895109280199 -0.7927230451725664 -0.1
 1374 -0.38638313410726 -0.306463850970669 -0.7801228694338677 -0.1
 1375 -0.3775896010470678 -0.2880802158527238 -0.7638785195076524 -0.1
 1376 -0.3686121328872594 -0.268376513395897 -0.7428795006291121 -0.1
 1377 -0.356912152215255 -0.2474996291141469 -0.7154769823672145 -0.1
 1378 -0.3350393069408685 -0.2255934685844365 -0.6791653366317895 -0.1
 1379 -0.3029931981735857 -0.2027465414445026 -0.6300537090957283 -0.1
 1380 -0.2623368866691297 -0.178810939177115 -0.5620449015423177 -0.1
 1381 -0.2110226804057623 -0.1530404850387838 -0.4658891060992071 -0.1
 1382 -0.1550626154946523 -0.1242366336488966 -0.3296771297971489 -0.1
 1383 -0.09434644166244657 -0.09434517486396601 -0.1463894147478624 -0.09434644166244657
 1384 -0.02394885608017022 -0.02394814780220195 0.06712052941394249 -0.02394885608017022
 1385 0.05510639177975721 0.05510696182933954 0.2676621325903533 0.05510639177975721
 1386 0.1186815497486455 0.1342480636879849 0.4243984630206449 0.1
 1387 0.1650959836330185 0.1870550239196624 0.5365592835328307 0.1
 1388 0.2051766247985576 0.220310740294393 0.6155934783070653 0.1
 1389 0.2322559692009067 0.2446768342370403 0.6721895544045268 0.1
 1390 0.2618706287151779 0.265639163207753 0.7137170896586205 0.1
 1391 0.2947793064779429 0.2848690203035794 0.7449086423721808 0.1
 1392 0.3173243744008118 0.3026564608392586 0.7687937722466994 0.1
 1393 0.3325877177028091 0.3189548248482285 0.7873483258770487 0.1
 1394 0.3534199124175384 0.333662505718212 0.8018923227345268 0.1
 1395 0.3791021083718469 0.3466798808446958 0.8133281986771443 0.1
 1396 0.4053659105566761 0.35791894328146 0.8222847328640982 0.1
 1397 0.4351113619226721 0.3673050599825821 0.8292056664503941 0.1
 1398 0.4570015586051549 0.3747775822863662 0.8344053745991726 0.1
 1399 0.4702922094381509 0.380290244783244 0.8381043965234942 0.1
 1400 0.4828550307637167 0.3838114623992409 0.8404522399035942 0.1
 1401 0.4920265077962869 0.3853245364729091 0.8415418025993245 0.1
 1402 0.4927950443054192 0.3848277703002832 0.8414179499471443 0.1
 1403 0.4853013312233941 0.3823344936220652 0.8400816728635246 0.1
 1404 0.4698171502504848 0.3778729953632097 0.8374905050648552 0.1
 1405 0.4449212623422271 0.3714863638585504 0.8335553003350153 0.1
 1406 0.4151451653918441 0.3632322336937654 0.8281329247591426 0.1
 1407 0.3802274842686818 0.3531824374117718 0.8210137789147888 0.1
 1408 0.3364942302777297 0.341422550639666 0.8119021799333348 0.1
 1409 0.2846249383730602 0.3280512247192932 0.8003862799419997 0.1
 1410 0.24335510365459 0.3131784118932012 0.7858920145214413 0.1
 1411 0.2139573175453774 0.2969160615293137 0.7676119699075085 0.1
 1412 0.1878846677180049 0.2793236884864152 0.7443941205742434 0.1
 1413 0.170274184794544 0.2601399374614307 0.7145660596603591 0.1
 1414 0.1489621680248621 0.2377925566666242 0.6756580102513139 0.1
 1415 0.1232855257075812 0.2071316252661058 0.6239823482305238 0.1
 1416 0.1038243042145827 0.1584730233542125 0.5540805416259876 0.1
 1417 0.08811086238853486 0.08811137847988057 0.4583650665471919 0.08811086238853486
 1418 0.06288080649956435 0.06288036274992442 0.3284205490236076 0.06288080649956435
 1419 0.02830112736902108 0.02830081865286324 0.1614821052100618 0.02830112736902108
 1420 -0.01088027166283921 -0.01088058961374175 -0.02775041279019016 -0.01088027166283921
 1421 -0.05791673863510522 -0.05791699979959315 -0.2078518933433517 -0.05791673863510522
 1422 -0.1022204284529202 -0.1125869029170764 -0.3546894059860384 -0.1
 1423 -0.1432164238259416 -0.1524587377226913 -0.4644372859263859 -0.1
 1424 -0.1888649435144399 -0.1792172765398493 -0.5441879442961141 -0.1
 1425 -0.2368347213372863 -0.1996561042898675 -0.6022615137530785 -0.1
 1426 -0.2728303948769615 -0.2173870399551001 -0.6450656884391541 -0.1
 1427 -0.2962591925334953 -0.233487429570086 -0.6769974144308126 -0.1
 1428 -0.3121550267246961 -0.2481096620761082 -0.7009870075359672 -0.1
 1429 -0.3165775150009001 -0.2611841887677745 -0.7189877494794912 -0.1
 1430 -0.3196801161366906 -0.2726107264162619 -0.7323118971154059 -0.1
 1431 -0.321646540752383 -0.2822976355839651 -0.7418449572646966 -0.1
 1432 -0.3138344750898948 -0.2901691951543882 -0.7481795812847968 -0.1
 1433 -0.2981283069295886 -0.2961671947445658 -0.7516986430025729 -0.1
 1434 -0.2821430603190206 -0.3002493180146598 -0.7526259764204811 -0.1
 1435 -0.2653195364308135 -0.3023700646996605 -0.7510557409745067 -0.1
 1436 -0.2450678508663732 -0.3023571228716616 -0.7469666483439023 -0.1
 1437 -0.2230269826003317 -0.299290770451353 -0.7402242682544624 -0.1
 1438 -0.1920955943966877 -0.2891962860192632 -0.7305725818890385 -0.1
 1439 -0.1517247032793947 -0.2596527953553529 -0.7176144193024043 -0.1
 1440 -0.1066340282287067 -0.1867070658976792 -0.7007792042593989 -0.1
 1441 -0.05507806998861604 -0.05507988820375392 -0.6792756660288998 -0.05507806998861604
 1442 -0.01693992572382376 -0.01694039485989703 -0.6520276600728783 -0.01693992572382376
 1443 0.005429584497701124 0.005429225231461653 -0.617595353805049 0.005429584497701124
 1444 0.02275388377391135 0.02275332705298903 -0.5740978326083644 0.02275388377391135
 1445 0.02929440285576779 0.02929394499218933 -0.5191899625365494 0.02929440285576779
 1446 0.03556742119970339 0.03556687987829932 -0.4502279356821795 0.03556742119970339
 1447 0.04228480675892148 0.04228397705022817 -0.3648903498325519 0.04228480675892148
 1448 0.03905479127188449 0.03905390268851035 -0.2625784024739082 0.03905479127188449
 1449 0.02790205396773227 0.02790136953905615 -0.1464375978472281 0.02790205396773227
 1450 0.02501472824924017 0.02501395224726224 -0.02443831233363224 0.02501472824924017
 1451 0.03032923241966188 0.03032824961554385 0.09271108069229496 0.03032923241966188
 1452 0.03726161431666591 0.0372606242933829 0.1960600118785972 0.03726161431666591
 1453 0.04973563343461695 0.04973434348842493 0.2812818050303141 0.04973563343461695
 1454 0.05538758876931009 0.05538621856560774 0.3481464281687393 0.05538758876931009
 1455 0.05333144215744625 0.05333018883189471 0.3985003682481373 0.05333144215744625
 1456 0.05288334913544517 0.05288199899337022 0.4346529661078928 0.05288334913544517
 1457 0.05120646291599865 0.05120507482726984 0.458569733012414 0.05120646291599865
 1458 0.04807375983807269 0.04807236652186057 0.4715816625221697 0.04807375983807269
 1459 0.04441854193980868 0.04441710138223717 0.4743061006384031 0.04441854193980868
 1460 0.03825496778451497 0.0382535309836188 0.4666067296290099 0.03825496778451497
 1461 0.0297166958761195 0.02971531384319089 0.4475124014009852 0.0297166958761195
 1462 0.02105457015997436 0.02105320955079367 0.415065946455321 0.02105457015997436
 1463 0.01206193911291544 0.01206059687025541 0.3661334119156563 0.01206193911291544
 1464 0.001734725406906143 0.00173343887573041 0.2963628537778346 0.001734725406906143
 1465 -0.009510242335681995 -0.009511531981976417 0.2008990981504636 -0.009510242335681995
 1466 -0.0250244243734838 -0.02502565295150948 0.07711477388398343 -0.0250244243734838
 1467 -0.04520644646357638 -0.0452075634345633 -0.07002251915822483 -0.04520644646357638
 1468 -0.06819417901191088 -0.06819522841073872 -0.2245882856125626 -0.06819417901191088
 1469 -0.094944999183602 -0.09494605052966394 -0.366643520969255 -0.094944999183602
 1470 -0.1239102431920032 -0.130556945892312 -0.4841730536380093 -0.1
 1471 -0.1549720995909685 -0.1582361404654795 -0.5757993065175864 -0.1
 1472 -0.1897589984563854 -0.183649629579873 -0.6456729978823849 -0.1
 1473 -0.2279806393942682 -0.2091150709649777 -0.6989417944306386 -0.1
 1474 -0.2613557868038175 -0.2354791108525399 -0.7399480252013878 -0.1
 1475 -0.2893182116100598 -0.2628135432695876 -0.7719334962353296 -0.1
 1476 -0.3156142141811699 -0.2909212987444925 -0.7972207259651315 -0.1
 1477 -0.3379682774920132 -0.3195301124634114 -0.8174594797958846 -0.1
 1478 -0.3616134923498167 -0.3483442214909677 -0.8338280529139521 -0.1
 1479 -0.3868163788635453 -0.3770570274398757 -0.8471774455200303 -0.1
 1480 -0.4089567625983956 -0.4053559962114461 -0.8581302278301584 -0.1
 1481 -0.4290755273934758 -0.4329264129217351 -0.8671475699310063 -0.1
 1482 -0.4525350213250813 -0.4594550524997603 -0.8745747955413569 -0.1
 1483 -0.4791960624692227 -0.4846338717194614 -0.8806725911701297 -0.1
 1484 -0.5071401514266743 -0.5081636942273715 -0.8856385925872751 -0.1
 1485 -0.537643716072613 -0.5297578437392255 -0.8896224372428596 -0.1
 1486 -0.5662963841997566 -0.5491456788267348 -0.8927362999634072 -0.1
 1487 -0.5928271853955096 -0.5660759830564841 -0.8950622304994548 -0.1
 1488 -0.6204574683330756 -0.580320165319279 -0.8966571507426613 -0.1
 1489 -0.6481848358754465 -0.5916752269239137 -0.8975560572961162 -0.1
 1490 -0.6643122106193639 -0.5999664543570341 -0.8977737527162643 -0.1
 1491 -0.667955776940704 -0.6050497995478112 -0.8973052558957199 -0.1
 1492 -0.6638415463346299 -0.6068139129577891 -0.8961248882304375 -0.1
 1493 -0.648622010442044 -0.6051817988175576 -0.8941838695980809 -0.1
 1494 -0.6297348132104279 -0.6001120660962312 -0.8914060545236161 -0.1
 1495 -0.6073224312944994 -0.5915997509888926 -0.8876811480366456 -0.1
 1496 -0.5745902700781527 -0.5796766619887421 -0.8828542866367832 -0.1
 1497 -0.5328542355206266 -0.5644109127982674 -0.8767101167404187 -0.1
 1498 -0.4893627049439681 -0.54590287114873 -0.8689481950060409 -0.1
 1499 -0.4437113395815029 -0.524257526959937 -0.8591441674822325 -0.1
 1500 -0.3930851976856943 -0.4994150332024788 -0.8466867206672994 -0.1
 1501 -0.3390593335939733 -0.4702997125699685 -0.8306715155257804 -0.1
 1502 -0.2752465826440397 -0.4316117119989615 -0.8097152595946309 -0.1
 1503 -0.2010789563791404 -0.3661327145453474 -0.7816143310946981 -0.1
 1504 -0.1208668243545936 -0.2398822624107694 -0.7426866113021514 -0.1
 1505 -0.03300926593041482 -0.03301231843573239 -0.6864480367078665 -0.03300926593041482
 1506 0.03622947051473947 0.03622850816798185 -0.6009470607854971 0.03622947051473947
 1507 0.08387507873009484 0.08387389452932341 -0.4643318963053641 0.08387507873009484
 1508 0.1235297268597629 0.09999926872876314 -0.2460211123073227 0.1
 1509 0.1475974984987931 0.09999934428635171 0.04814857062759615 0.1
 1510 0.1703661113328241 0.1000000804087279 0.3202205332442892 0.1
 1511 0.1926558120599379 0.1150311693454217 0.5039365223746126 0.1
 1512 0.2004821019140954 0.1422410741062736 0.617426136517476 0.1
 1513 0.1965350052325613 0.175110644264972 0.6895631344251619 0.1
 1514 0.2015492829183424 0.209088108079031 0.737847693090433 0.1
 1515 0.215305191304529 0.2420543621553563 0.7716982557618779 0.1
 1516 0.229368086947809 0.2731989404167041 0.7963006815667139 0.1
 1517 0.2486891760340474 0.3021602472735624 0.8146585717080025 0.1
 1518 0.2571253560279374 0.3287072607008723 0.8286024217024445 0.1
 1519 0.2534608179815452 0.3526606186761553 0.8392986446854166 0.1
 1520 0.2496606241209575 0.3738790445985402 0.8475186131331396 0.1
 1521 0.2419587550991878 0.39225864684446 0.853787967814455 0.1
 1522 0.2420756911983602 0.4077338911067683 0.8584733189507379 0.1
 1523 0.2523730435378875 0.4202783628622616 0.8618346858434769 0.1
 1524 0.264531596022819 0.4299050506339845 0.8640584021541675 0.1
 1525 0.2821590610228714 0.4366661131010872 0.8652784859435001 0.1
 1526 0.3011639155207614 0.4406521267405428 0.865591008967355 0.1
 1527 0.3209557458469118 0.441990820362382 0.8650641487045336 0.1
 1528 0.3468334817963707 0.4408453100540596 0.8637455877366225 0.1
 1529 0.3780231373016315 0.4374118548355733 0.8616683528994467 0.1
 1530 0.4014672300050708 0.4319171598810962 0.8588558625848425 0.1
 1531 0.416840742375975 0.4246152603893314 0.8553267666851982 0.1
 1532 0.4299979668978258 0.4157840250139316 0.851100055230704 0.1
 1533 0.4376548248762407 0.4057213231083669 0.846200832410762 0.1
 1534 0.448843724311044 0.3947409048126962 0.8406670599397683 0.1
 1535 0.4642499225472773 0.3831680471605022 0.8345574207278932 0.1
 1536 0.4766685794946684 0.3713350228370658 0.8279601871465029 0.1
 1537 0.4881335642229937 0.3595764509254267 0.8210025459962091 0.1
 1538 0.4960528304609827 0.3482245909049304 0.8138592089300367 0.1
 1539 0.4993284255781598 0.3376046422704436 0.8067583689880112 0.1
 1540 0.5006072386803748 0.3280301124087115 0.7999823301173838 0.1
 1541 0.4989013983264429 0.3197983147965469 0.7938597912919239 0.1
 1542 0.4939751199068026 0.3131860581640269 0.7887472985002814 0.1
 1543 0.4859332877551227 0.3084455850261869 0.7849992123524625 0.1
 1544 0.4739262628178088 0.3058008149404588 0.782928687526945 0.1
 1545 0.457814774200232 0.305443944043058 0.782765879429022 0.1
 1546 0.4422041905346143 0.3075324478980646 0.784622383927336 0.1
 1547 0.427255419368369 0.3121865295202917 0.7884711135130026 0.1
 1548 0.4105574240707547 0.319487048671305 0.7941476097299859 0.1
 1549 0.3932402876587401 0.3294739622599349 0.8013730202091408 0.1
 1550 0.3722962909986853 0.3421452989795673 0.8097929242708387 0.1
 1551 0.3473909070323762 0.3574566842846195 0.8190224109278846 0.1
 1552 0.3209099507641083 0.3753214245314732 0.8286876215530851 0.1
 1553 0.2921158164355762 0.3956111516954009 0.8384568546835185 0.1
 1554 0.2768899746993331 0.418157022616444 0.8480585264797634 0.1
 1555 0.2771008425898212 0.4427514593292271 0.8572869569907303 0.1
 1556 0.2847568886446016 0.4691504097962876 0.8659990965246485 0.1
 1557 0.3045257142351893 0.4970761013910644 0.8741058638985491 0.1
 1558 0.3277898459333045 0.5262202528575085 0.8815612578924967 0.1
 1559 0.3541668026314491 0.5562477043073694 0.8883514473774461 0.1
 1560 0.3922332183189452 0.5868004191745647 0.8944850934451551 0.1
 1561 0.4404492370003741 0.6175018070307943 0.899985424714244 0.1
 1562 0.486304180063274 0.6479613118154139 0.9048841184943794 0.1
 1563 0.5300222450742252 0.6777792064350631 0.909216791554482 0.1
 1564 0.5768280022480117 0.7065515318774549 0.9130198054927535 0.1
 1565 0.623804067221886 0.733875117003864 0.9163280807520028 0.1
 1566 0.6808646702422951 0.7593526140614142 0.9191736453114231 0.1
 1567 0.7488434523868031 0.7825974847117328 0.9215846911961507 0.1
 1568 0.8205557032236763 0.8032388719972504 0.9235849590297198 0.1
 1569 0.8983864186662972 0.8209262951675135 0.9251933108339784 0.1
 1570 0.9534725582694746 0.8353341066339864 0.9264233815894612 0.1
 1571 0.9822247929305231 0.8461656534819233 0.9272832202715507 0.1
 1572 1 0.8531570899005926 0.9277748413991718 0.1
 1573 0.9983386045871028 0.8560807915492995 0.9278936085509143 0.1
 1574 0.992311070009175 0.8547483281717937 0.92762736089773 0.1
 1575 0.9827899571727184 0.8490129566631143 0.9269551700918275 0.1
 1576 0.9545716623927883 0.8387716031676864 0.9258455728455268 0.1
 1577 0.9104305783100465 0.8239663095808697 0.9242540550830327 0.1
 1578 0.8740488631106981 0.8045851269331992 0.9221194503178691 0.1
 1579 0.8452184316366854 0.7806624454548656 0.9193587285948894 0.1
 1580 0.8140618243970749 0.75227875856566 0.9158593392729644 0.1
 1581 0.7862197054365498 0.7195598654829785 0.9114677298524101 0.1
 1582 0.743403653607833 0.6826755244910435 0.905971695793336 0.1
 1583 0.6841657463762374 0.6418375759011687 0.8990724181609189 0.1
 1584 0.6220594518316966 0.5972975584957875 0.8903385495375093 0.1
 1585 0.5527793137319686 0.5493438293709915 0.8791275485003053 0.1
 1586 0.4879542407523 0.4982980345833906 0.8644438942821094 0.1
 1587 0.4300640043338821 0.4445096181506645 0.8446675239887032 0.1
 1588 0.3703967995099696 0.3883406154418935 0.8169941878102585 0.1
 1589 0.312536798077343 0.3301067970465558 0.7761763774896706 0.1
 1590 0.2527269806743762 0.26988012895485 0.7113933608840625 0.1
 1591 0.1902931604009755 0.2070931799882485 0.5977962974712986 0.1
 1592 0.1303180392629411 0.1406681927073438 0.3767649772043113 0.1
 1593 0.07205042007192386 0.07205056001523186 -0.01611103722838686 0.07205042007192386
 1594 0.001736758797531094 0.001736638992900506 -0.3978597402820264 0.001736758797531094
 1595 -0.0810711678844044 -0.08107251988623984 -0.6075948778092706 -0.0810711678844044
 1596 -0.1702137576321419 -0.2398714437464087 -0.7160127009833224 -0.1
 1597 -0.2692082923595911 -0.3460591703759652 -0.7783833483367607 -0.1
 1598 -0.3687616564331466 -0.4189069796383985 -0.8179543848018687 -0.1
 1599 -0.4682147171506226 -0.4774882314093574 -0.8449276945370303 -0.1
 1600 -0.5751402097314167 -0.5302127604281727 -0.8642912803257476 -0.1
 1601 -0.6874945703415275 -0.5794065884748937 -0.8787290809231266 -0.1
 1602 -0.7742050924911015 -0.6253944754671084 -0.8898005942161576 -0.1
 1603 -0.8330035194825042 -0.6680517697866992 -0.8984690229910819 -0.1
 1604 -0.8770233994682556 -0.7072010994234663 -0.9053591433776923 -0.1
 1605 -0.8975057123860073 -0.74269020089703 -0.9108926531721829 -0.1
 1606 -0.9141193342940012 -0.7744047081592496 -0.915363618451439 -0.1
 1607 -0.927475966254744 -0.8022700304129431 -0.9189827056700367 -0.1
 1608 -0.9198159877242861 -0.8262513358348667 -0.9219042468156194 -0.1
 1609 -0.8947790826808998 -0.8463528866309944 -0.9242434195010334 -0.1
 1610 -0.880889111115204 -0.8626168863170391 -0.9260875062435385 -0.1
 1611 -0.8782002915151853 -0.8751218771302383 -0.9275034848208928 -0.1
 1612 -0.8751510817502332 -0.8839807180208578 -0.9285432774969774 -0.1
 1613 -0.8787574419326836 -0.8893381777796115 -0.9292474683708127 -0.1
 1614 -0.8670971556311442 -0.891368182510451 -0.9296479969634545 -0.1
 1615 -0.8386719293729316 -0.8902707607949706 -0.9297701558580546 -0.1
 1616 -0.8101142648833258 -0.8862687333750704 -0.9296341092644284 -0.1
 1617 -0.7764500358511043 -0.8796041969627605 -0.9292560793727824 -0.1
 1618 -0.7508387535665645 -0.8705348538250384 -0.9286493020969069 -0.1
 1619 -0.7363984488793737 -0.8593302400843855 -0.9278248237704309 -0.1
 1620 -0.7233624259652228 -0.8462679061877427 -0.9267921897883267 -0.1
 1621 -0.7159692310375119 -0.8316296027569425 -0.92556006147835 -0.1
 1622 -0.7105750817672946 -0.8156975240266534 -0.924136786318875 -0.1
 1623 -0.7066238729636102 -0.798750659348311 -0.9225309374469962 -0.1
 1624 -0.7098626133831418 -0.7810613008041146 -0.9207518301887052 -0.1
 1625 -0.7197377207460633 -0.7628917518956431 -0.9188100154275005 -0.1
 1626 -0.7207044410160777 -0.7444912785808736 -0.9167177416654301 -0.1
 1627 -0.712434811479335 -0.7260933397112028 -0.9144893696018471 -0.1
 1628 -0.7022662920479171 -0.7079131292146735 -0.9121417152967212 -0.1
 1629 -0.6863776622035113 -0.6901454572807029 -0.9096942912198027 -0.1
 1630 -0.6755507277222856 -0.6729629923764522 -0.9071694098141716 -0.1
 1631 -0.6707607065501922 -0.656514880283193 -0.9045921130100723 -0.1
 1632 -0.6635803615976565 -0.6409257505312181 -0.9019898948793933 -0.1
 1633 -0.6565495222676992 -0.6262951147569834 -0.8993921945270089 -0.1
 1634 -0.6486760316765215 -0.6126971556676841 -0.8968296528674696 -0.1
 1635 -0.6389853501031691 -0.6001808995734661 -0.8943331494598588 -0.1
 1636 -0.6298359955225141 -0.5887707599265292 -0.8919326619064688 -0.1
 1637 -0.6207532203536078 -0.5784674340471778 -0.8896560168097964 -0.1
 1638 -0.6104850221492956 -0.5692491303221442 -0.8875276232433171 -0.1
 1639 -0.5992490568987642 -0.5610730986788897 -0.8855672923323565 -0.1
 1640 -0.587238272306037 -0.5538774331365818 -0.8837892461710658 -0.1
 1641 -0.5742233452590434 -0.5475831117743278 -0.8822014044744098 -0.1
 1642 -0.564469717116161 -0.542096236570505 -0.8808050095462482 -0.1
 1643 -0.5583498250165743 -0.5373104332995964 -0.879594613600073 -0.1
 1644 -0.553676297180101 -0.5331093700486289 -0.8785584133279895 -0.1
 1645 -0.5516233090368109 -0.5293693519475055 -0.8776788813937413 -0.1
 1646 -0.5498628932508868 -0.5259619494060868 -0.8769336185856295 -0.1
 1647 -0.5482281590160721 -0.5227566175079122 -0.8762963367799285 -0.1
 1648 -0.5489084055387831 -0.5196232652157284 -0.8757378820242453 -0.1
 1649 -0.551434266556154 -0.5164347346712399 -0.8752272169967584 -0.1
 1650 -0.5494666556137208 -0.5130691530814535 -0.8747322993807914 -0.1
 1651 -0.5426923229513282 -0.5094121224525855 -0.8742208133902151 -0.1
 1652 -0.5338152220617489 -0.5053587156853441 -0.8736607322675488 -0.1
 1653 -0.5211338211024851 -0.5008152512448749 -0.8730207074819796 -0.1
 1654 -0.5088964741927582 -0.4957008226938675 -0.872270294143596 -0.1
 1655 -0.4973147170717753 -0.4899485637579686 -0.8713800314207297 -0.1
 1656 -0.4827839890335242 -0.4835066342121924 -0.8703214018627309 -0.1
 1657 -0.466168306033749 -0.4763389166512673 -0.8690666953060452 -0.1
 1658 -0.4512370195385921 -0.4684254190721246 -0.8675888024677295 -0.1
 1659 -0.4378686940114922 -0.4597623830570486 -0.8658609613749798 -0.1
 1660 -0.4248200653576519 -0.4503621021474821 -0.8638564772711976 -0.1
 1661 -0.4129918392296568 -0.4402524596390682 -0.8615484342252844 -0.1
 1662 -0.3992078982701037 -0.4294761994648033 -0.8589094148176146 -0.1
 1663 -0.383300407795148 -0.4180899479733888 -0.8559112432977771 -0.1
 1664 -0.3675835695443631 -0.4061630082070977 -0.8525247677035219 -0.1
 1665 -0.3513496499270025 -0.3937759516734796 -0.8487196977099929 -0.1
 1666 -0.3365332148728276 -0.3810190355417402 -0.8444645174888544 -0.1
 1667 -0.3235717063566083 -0.3679904756366515 -0.8397264965767962 -0.1
 1668 -0.3110475490552958 -0.3547946075114558 -0.8344718265703625 -0.1
 1669 -0.2995748628235051 -0.3415399692386614 -0.8286659171268387 -0.1
 1670 -0.2886058976074751 -0.3283373403490373 -0.8222738907852528 -0.1
 1671 -0.2780566842244452 -0.3152977715514876 -0.8152613217185992 -0.1
 1672 -0.2687661332602966 -0.3025306395128082 -0.807595267403971 -0.1
 1673 -0.260647181354251 -0.290141760047079 -0.799245642442511 -0.1
 1674 -0.2547176011844849 -0.2782315916010689 -0.7901869777276129 -0.1
 1675 -0.2512641478420927 -0.2668935589474358 -0.7804005924580197 -0.1
 1676 -0.249813943029381 -0.2562125245483864 -0.7698771772283245 -0.1
 1677 -0.2507635785036687 -0.2462634321731272 -0.7586197398463923 -0.1
 1678 -0.2538015936975496 -0.2371101440959542 -0.7466467992244427 -0.1
 1679 -0.2590025559338463 -0.2288044896278458 -0.7339956274983981 -0.1
 1680 -0.2669514018342484 -0.2213855388952323 -0.7207252428742866 -0.1
 1681 -0.2776816732370809 -0.2148791117506017 -0.7069187598312846 -0.1
 1682 -0.2816098225012754 -0.2092975275448106 -0.6926846321941972 -0.1
 1683 -0.2779361733896386 -0.2046395972777731 -0.6781563078265546 -0.1
 1684 -0.2712743928816064 -0.2008908554394588 -0.6634898810886155 -0.1
 1685 -0.2589543923004829 -0.198024024651347 -0.6488594999842809 -0.1
 1686 -0.2467797153953701 -0.1959997011432141 -0.6344505553452938 -0.1
 1687 -0.2350833245758562 -0.1947672331786499 -0.6204510141957471 -0.1
 1688 -0.2186067068317583 -0.1942656434821478 -0.6070415934332272 -0.1
 1689 -0.1985049311231391 -0.1944234657732726 -0.5943857232219011 -0.1
 1690 -0.181664938587654 -0.1951495434697902 -0.5826203526051381 -0.1
 1691 -0.1679934515610559 -0.196268589337842 -0.5718485692286808 -0.1
 1692 -0.1549123516278081 -0.1971957048099146 -0.5621347562797827 -0.1
 1693 -0.1440896116428483 -0.1957396973616772 -0.5535026520746683 -0.1
 1694 -0.1300616952736135 -0.1853991052474156 -0.5459362928803352 -0.1
 1695 -0.1124894725377778 -0.1542522065740563 -0.539383485010407 -0.1
 1696 -0.09544892350283715 -0.09545021842864397 -0.5337612206633404 -0.09544892350283715
 1697 -0.07770909647269472 -0.07770972511443491 -0.5289623431607516 -0.07770909647269472
 1698 -0.06109573366370724 -0.06109643655671531 -0.5248627718585237 -0.06109573366370724
 1699 -0.04622338114050889 -0.0462241074457032 -0.52132868711685 -0.04622338114050889
 1700 -0.03134413651040949 -0.03134492172668742 -0.5182232164086387 -0.03134413651040949
 1701 -0.01708450811774036 -0.0170853302045058 -0.515412320973756 -0.01708450811774036
 1702 -0.003364190506311913 -0.003365039175821726 -0.5127697325461547 -0.003364190506311913
 1703 0.009930192885702087 0.009929314285648487 -0.5101809146143712 0.009930192885702087
 1704 0.02217737595811678 0.02217648929085508 -0.5075461138218667 0.02217737595811678
 1705 0.03337179840304082 0.0333707727227149 -0.5047826225747486 0.03337179840304082
 1706 0.03581678904766421 0.03581575900209163 -0.5018263964438878 0.03581678904766421
 1707 0.02854775078549882 0.02854680954103337 -0.4986331649670721 0.02854775078549882
 1708 0.01508973817563682 0.01508878770085385 -0.4951791485822176 0.01508973817563682
 1709 -0.006905535367774809 -0.006906364860837912 -0.4914614544352653 -0.006905535367774809
 1710 -0.03323666127264889 -0.03323743752055623 -0.4874981761909427 -0.03323666127264889
 1711 -0.0638652514034421 -0.06386675844275849 -0.4833281738560719 -0.0638652514034421
 1712 -0.1031177407387103 -0.1417617807423655 -0.4790104649159956 -0.1
 1713 -0.1503460987621371 -0.1846878574472964 -0.4746231236152803 -0.1
 1714 -0.183510434080036 -0.1992224578845816 -0.4702615666352235 -0.1
 1715 -0.2011853725246038 -0.201489732388343 -0.4660361057399388 -0.1
 1716 -0.2135338163637674 -0.2002394479889409 -0.462068674701675 -0.1
 1717 -0.2145717222399596 -0.1983687604762116 -0.4584886899497618 -0.1
 1718 -0.2184615182262912 -0.1966162362805952 -0.4554280793804287 -0.1
 1719 -0.2260355863306425 -0.1951756047044182 -0.4530156050886524 -0.1
 1720 -0.2250123003829304 -0.1941314279690797 -0.4513707032272728 -0.1
 1721 -0.2183028581763386 -0.1935439558579017 -0.4505971550391059 -0.1
 1722 -0.2104206609304416 -0.1934516150772819 -0.4507769738968044 -0.1
 1723 -0.2000810337539262 -0.1938080057638659 -0.4519649317020923 -0.1
 1724 -0.1869247439896408 -0.1941601364275938 -0.4541841449203171 -0.1
 1725 -0.1715831098955465 -0.1924313321209614 -0.4574230906521354 -0.1
 1726 -0.148055650093658 -0.1819185865017677 -0.4616343262712098 -0.1
 1727 -0.1159248432327299 -0.1485608003414691 -0.4667350478946991 -0.1
 1728 -0.07842461979307805 -0.07842471288450026 -0.4726094554003801 -0.07842461979307805
 1729 -0.03399421976445535 -0.03399413409948326 -0.4791127134437925 -0.03399421976445535
 1730 -0.004867019618598199 -0.004867002023163996 -0.4860761324557256 -0.004867019618598199
 1731 0.0066699461938063 0.006670141972918403 -0.4933130655829416 0.0066699461938063
 1732 0.012412039681 0.01241206827902771 -0.5006249473134551 0.012412039681
 1733 0.006099102178588665 0.006099293639227384 -0.5078068974666645 0.006099102178588665
 1734 6.780619556163658e-05 6.793822068013066e-05 -0.51465237716467 6.780619556163658e-05
 1735 -0.004776218809384304 -0.004776388862579855 -0.5209564948848199 -0.004776218809384304
 1736 -0.02010785753438987 -0.0201080788062119 -0.5265176951793366 -0.02010785753438987
 1737 -0.04343693957286825 -0.04343694846175503 -0.5311376920762174 -0.04343693957286825
 1738 -0.05747983032600729 -0.05747995327635907 -0.5346196095007048 -0.05747983032600729
 1739 -0.06227316816681681 -0.06227353409278628 -0.5367643466188713 -0.06227316816681681
 1740 -0.06452616605688474 -0.06452657752528089 -0.5373651909182351 -0.06452616605688474
 1741 -0.05998363246523622 -0.05998441375376513 -0.5362006590212524 -0.05998363246523622
 1742 -0.06184530371539831 -0.06184622792340366 -0.5330254647527893 -0.06184530371539831
 1743 -0.07092817145871748 -0.07092903743846214 -0.5275594130472628 -0.07092817145871748
 1744 -0.07715999006173777 -0.07716103502492269 -0.5194739255624747 -0.07715999006173777
 1745 -0.08347986017022478 -0.08348098546172779 -0.5083758723435724 -0.08347986017022478
 1746 -0.08769534244944892 -0.08769655791103484 -0.4937885189426272 -0.08769534244944892
 1747 -0.08846697725450499 -0.08846835738441003 -0.4751299129017041 -0.08846697725450499
 1748 -0.0889089911851082 -0.08891045254877225 -0.4516903463755424 -0.0889089911851082
 1749 -0.08809770169840232 -0.08809922883039628 -0.4226134203184327 -0.08809770169840232
 1750 -0.08484083704152055 -0.08484244307046777 -0.3868909913999581 -0.08484083704152055
 1751 -0.07930152680203678 -0.07930319005154349 -0.3433925753647761 -0.07930152680203678
 1752 -0.07117086656001907 -0.07117257293579808 -0.2909652480864988 -0.07117086656001907
 1753 -0.06013289608466497 -0.0601347304622316 -0.2286554069012518 -0.06013289608466497
 1754 -0.05128153263827328 -0.05128339076118666 -0.1560970792240743 -0.05128153263827328
 1755 -0.04488168171291458 -0.0448834922874965 -0.0740365651291644 -0.04488168171291458
 1756 -0.03817931232212178 -0.03818113384125969 0.01521492359649391 -0.03817931232212178
 1757 -0.03245754120997921 -0.0324592771840027 0.1077898487019544 -0.03245754120997921
 1758 -0.02461698221621198 -0.02461866781724376 0.1990078122689341 -0.02461698221621198
 1759 -0.01430944628420086 -0.01431112035174096 0.2845888486539173 -0.01430944628420086
 1760 -0.004109349253035623 -0.004110936410467773 0.361628469773198 -0.004109349253035623
 1761 0.006727988176484811 0.006726500750117133 0.4288582011216359 0.006727988176484811
 1762 0.01891968749413504 0.01891829497635392 0.4863088685229593 0.01891968749413504
 1763 0.0322575652057238 0.03225628636627222 0.5347756509644755 0.0322575652057238
 1764 0.04695908378742311 0.04695792667796444 0.575369933239501 0.04695908378742311
 1765 0.06316346980099911 0.06316242230117891 0.6092405782865635 0.06316346980099911
 1766 0.07992166181861966 0.07992074822385664 0.6374359173897529 0.07992166181861966
 1767 0.09726684999989281 0.09726687703362623 0.6608530057679631 0.09726684999989281
 1768 0.115792995309266 0.1587943193758019 0.6802319196525498 0.1
 1769 0.1353201337306972 0.20481303476056 0.6961694683720084 0.1
 1770 0.1565330710716302 0.2300754051105896 0.709138907634384 0.1
 1771 0.1795679286423552 0.2452322211396121 0.7195094196296126 0.1
 1772 0.2039890388741893 0.25641464993802 0.7275628553438558 0.1
 1773 0.2300131632271143 0.26551702446739 0.7335069901688248 0.1
 1774 0.2574419355745379 0.2728985636160375 0.7374852707704819 0.1
 1775 0.2862625182713285 0.2785586668162197 0.739583251402896 0.1
 1776 0.3167790329486061 0.2824464206448949 0.7398318951710547 0.1
 1777 0.3489697442115578 0.2845213627723702 0.7382077718023224 0.1
 1778 0.368956780569672 0.2847634383180375 0.7346299646321299 0.1
 1779 0.375384062865175 0.2831745877690801 0.7289532114538636 0.1
 1780 0.3747536480916312 0.2797789612582088 0.7209564287461989 0.1
 1781 0.3630643757708819 0.2746226915122829 0.710325275143735 0.1
 1782 0.348370196892999 0.2677732303826317 0.696626766707266 0.1
 1783 0.3309811009018364 0.2593173707466513 0.6792731700820073 0.1
 1784 0.3032302899684193 0.2493515344318941 0.6574716233101509 0.1
 1785 0.2665823821153454 0.2379266333706912 0.6301557721471006 0.1
 1786 0.2308909555122102 0.2247775106882017 0.5958980185812713 0.1
 1787 0.1958674912310693 0.2083195968515147 0.5528108174054928 0.1
 1788 0.1575577673245463 0.1832929329995263 0.4984751381523343 0.1
 1789 0.1182238391778882 0.1393385191073703 0.430008333035176 0.1
 1790 0.06978669607872046 0.06978724991516225 0.3445288578907877 0.06978669607872046
 1791 0.01158151608916971 0.01158170403267141 0.240426523273838 0.01158151608916971
 1792 -0.05064559935622082 -0.05064518760214039 0.1195793580928537 -0.05064559935622082
 1793 -0.1188463752414201 -0.09999949641721434 -0.01076333629146959 -0.1
 1794 -0.1708344866481695 -0.1129472255245846 -0.1392695900400287 -0.1
 1795 -0.203856842859309 -0.1276574955903989 -0.2554438183553333 -0.1
 1796 -0.2298260641497552 -0.1424536404726881 -0.3537351030010192 -0.1
 1797 -0.2422594476306501 -0.1566033176580501 -0.4335891481329534 -0.1
 1798 -0.2527169298806103 -0.1698326628571524 -0.4971995323871828 -0.1
 1799 -0.261908745382776 -0.1819817032641778 -0.5475357330632935 -0.1
 1800 -0.2581987013012372 -0.1929209662684365 -0.5873616924194377 -0.1
 1801 -0.243741216095627 -0.2025400318917468 -0.6189303501939565 -0.1
 1802 -0.2368210342325673 -0.2107475409277788 -0.643977364049741 -0.1
 1803 -0.2373149466472641 -0.2174721750575833 -0.66380827543515 -0.1
 1804 -0.2376319373069871 -0.2226634246834729 -0.6793961091488997 -0.1
 1805 -0.2421526607201964 -0.2262920549559971 -0.6914636443349718 -0.1
 1806 -0.2368312379877786 -0.2283502633269888 -0.7005462760831469 -0.1
 1807 -0.2205836027848832 -0.2288515281357234 -0.7070380817059205 -0.1
 1808 -0.2038805502060497 -0.2278301519331974 -0.7112249468555017 -0.1
 1809 -0.183439910500377 -0.2253405076938102 -0.7133081655415497 -0.1
 1810 -0.1678566352804688 -0.2214559999745434 -0.7134211468267836 -0.1
 1811 -0.1590331421671335 -0.2162677518769854 -0.7116411571633563 -0.1
 1812 -0.1504775660590327 -0.2098829808911076 -0.7079974950801005 -0.1
 1813 -0.1448686285430853 -0.2024226061084994 -0.7024771287338972 -0.1
 1814 -0.1395701993193901 -0.1940147274611215 -0.6950286001352058 -0.1
 1815 -0.1341037156169531 -0.1847647433619035 -0.6855648900606426 -0.1
 1816 -0.1321994358090882 -0.1746193641278168 -0.6739659321704794 -0.1
 1817 -0.1333515470540857 -0.162896184686619 -0.6600815599189694 -0.1
 1818 -0.1272790109639763 -0.1473280762459577 -0.643735865129714 -0.1
 1819 -0.1136603050339177 -0.1242370658572653 -0.6247342342372438 -0.1
 1820 -0.09715841762818397 -0.0971577806964322 -0.6028746693560081 -0.09715841762818397
 1821 -0.07516042289457101 -0.07515959766954333 -0.5779652932299352 -0.07516042289457101
 1822 -0.05462646745597232 -0.05462553563476941 -0.5498499609209985 -0.05462646745597232
 1823 -0.03607700779694959 -0.03607586319637177 -0.5184432780260996 -0.03607700779694959
 1824 -0.01387437980847551 -0.01387316363928002 -0.4837745389045197 -0.01387437980847551
 1825 0.01043111116823314 0.01043224045153307 -0.4460367016016249 0.01043111116823314
 1826 0.02724664625191665 0.02724784782294267 -0.405631642370772 0.02724664625191665
 1827 0.03625938315399209 0.03626071266455585 -0.3631980272085245 0.03625938315399209
 1828 0.04087974594300043 0.04088107894205441 -0.3196062931294523 0.04087974594300043
 1829 0.03851599192657897 0.03851748781022023 -0.2759100287060374 0.03851599192657897
 1830 0.03603141095687398 0.03603293117853542 -0.2332554908471181 0.03603141095687398
 1831 0.03359733146252911 0.03359875143595158 -0.1927666577237095 0.03359733146252911
 1832 0.02547127111661735 0.02547270495771399 -0.1554334621964795 0.02547127111661735
 1833 0.01296741022145574 0.01296890548897091 -0.1220290863819849 0.01296741022145574
 1834 0.0008376025501492541 0.0008390495821174062 -0.09306962167193622 0.0008376025501492541
 1835 -0.0112837533494121 -0.0112823902678663 -0.06881391631300404 -0.0112837533494121
 1836 -0.02489357759364846 -0.02489226601841657 -0.04929100140134999 -0.02489357759364846
 1837 -0.03895999877231497 -0.03895885337490385 -0.03433993877538456 -0.03895999877231497
 1838 -0.05796321074366599 -0.0579621667458215 -0.02365018555024695 -0.05796321074366599
 1839 -0.08221291245742264 -0.08221175923383707 -0.01679590691720915 -0.08221291245742264
 1840 -0.1087170669189826 -0.1000003944468396 -0.01326236464054983 -0.1
 1841 -0.1385546138521027 -0.099999204353888 -0.01246547363720016 -0.1
 1842 -0.1574275604005723 -0.09999933345618191 -0.01376687724850287 -0.1
 1843 -0.1636538231754313 -0.09999946674057897 -0.01648690962988097 -0.1
 1844 -0.164784227113354 -0.09999996554587844 -0.01991711281035275 -0.1
 1845 -0.1566723202209471 -0.09999977389367375 -0.02333300917683559 -0.1
 1846 -0.1469153302555802 -0.1019319766437911 -0.02600696717587536 -0.1
 1847 -0.1359728010226262 -0.1031074665484909 -0.02722051623188044 -0.1
 1848 -0.1163120873154784 -0.1000771350906774 -0.02627552203166846 -0.1
 1849 -0.08936200964759551 -0.08936203620128738 -0.02250423617603215 -0.08936200964759551
 1850 -0.06652194620987743 -0.06652238107101187 -0.01527925894791118 -0.06652194620987743
 1851 -0.04768661397820657 -0.04768706444016241 -0.004025671238477876 -0.04768661397820657
 1852 -0.02818524895647204 -0.02818584030739398 0.01176131520529561 -0.02818524895647204
 1853 -0.01074297143235333 -0.01074347894382619 0.03248931762316921 -0.01074297143235333
 1854 0.01346605216681708 0.01346549121993191 0.05842919504978116 0.01346605216681708
 1855 0.04511214406037058 0.04511141020112429 0.08966260546042289 0.04511214406037058
 1856 0.07763854336079663 0.07763756796460543 0.1260221644229031 0.07763854336079663
 1857 0.1131050282765323 0.09999932076842957 0.1670380060051736 0.1
 1858 0.1410687534799334 0.1067609055427876 0.2119125130676028 0.1
 1859 0.1598197005484299 0.1149420745125038 0.2595465055018175 0.1
 1860 0.1757919747796449 0.1224054120305983 0.3086290755453063 0.1
 1861 0.1858356415048317 0.1300050890365891 0.3577799692432917 0.1
 1862 0.1944934316447021 0.1381308178785303 0.4057092905141949 0.1
 1863 0.2021640440035665 0.1468112673935095 0.4513503639742944 0.1
 1864 0.2037166667779952 0.1559600849375009 0.493934427095944 0.1
 1865 0.1999809772289753 0.1654606204711815 0.5330010937513585 0.1
 1866 0.2010032509884138 0.1751859098659368 0.5683601076627132 0.1
 1867 0.2068686979048218 0.1850036609543834 0.6000284313046692 0.1
 1868 0.2131817436868648 0.1947786968965396 0.628163569831282 0.1
 1869 0.2223970541829265 0.2043750700228557 0.6530058022895018 0.1
 1870 0.2271824455886826 0.2136581352337263 0.6748342199808952 0.1
 1871 0.2269531083833004 0.2224965891064235 0.6939364540100841 0.1
 1872 0.2273335470439955 0.2307644469501861 0.7105896535515894 0.1
 1873 0.2266236750326504 0.2383429275916561 0.7250497241181971 0.1
 1874 0.2267488390564152 0.245122216974785 0.7375461530240156 0.1
 1875 0.2284896989480218 0.2510030837166369 0.7482803551313679 0.1
 1876 0.2296884270746846 0.2558983222586536 0.7574260734110324 0.1
 1877 0.2310304599887699 0.2597340021229306 0.7651308562017057 0.1
 1878 0.2326688637672055 0.2624505049788576 0.7715179886166095 0.1
 1879 0.234440452533478 0.2640033346990743 0.7766884981254981 0.1
 1880 0.2368980862569982 0.2643636892670023 0.780723011643678 0.1
 1881 0.2400801025698627 0.2635187872436401 0.7836833387513714 0.1
 1882 0.2403761215443441 0.2614719454403691 0.7856137124690062 0.1
 1883 0.2375840874470485 0.2582424084168995 0.7865416491483322 0.1
 1884 0.2334823371004799 0.2538649343609951 0.7864784017418143 0.1
 1885 0.2271268802418493 0.2483891457558903 0.7854189818679721 0.1
 1886 0.2207391656604142 0.2418786569273952 0.7833417192625537 0.1
 1887 0.2144994091936315 0.2344099940454794 0.7802073144200508 0.1
 1888 0.2065049496159355 0.2260713263570386 0.7759573225623393 0.1
 1889 0.1972429419770595 0.216961030324515 0.7705119851409131 0.1
 1890 0.1894601369513957 0.2071861108676795 0.7637672995842538 0.1
 1891 0.1831912477641072 0.1968605060439587 0.7555911904818786 0.1
 1892 0.1774744002589927 0.1861033033457143 0.7458186195363313 0.1
 1893 0.1730239048385509 0.1750368987436816 0.7342454556235428 0.1
 1894 0.1677894887572826 0.1637851476459528 0.7206209373061124 0.1
 1895 0.1616990738190767 0.1524717059506926 0.7046386321735827 0.1
 1896 0.156396810026444 0.1412198249067252 0.6859259954577079 0.1
 1897 0.1514680977344268 0.1301609337735357 0.6640330739674272 0.1
 1898 0.1456773984093491 0.1194846146631429 0.638421799567562 0.1
 1899 0.1391193319568179 0.1096261519254917 0.6084590084127761 0.1
 1900 0.1321160640589972 0.1017596991001966 0.5734192861780371 0.1
 1901 0.1243887894815037 0.09999934373818828 0.532508446392122 0.1
 1902 0.1171151349411824 0.1000001699629652 0.4849247514479414 0.1
 1903 0.1103520993364062 0.1000001721059503 0.4299804993780236 0.1
 1904 0.1032942954246468 0.09999922399051993 0.3673037902871243 0.1
 1905 0.09620910833956238 0.09620799929700165 0.2971145181943283 0.09620910833956238
 1906 0.0881484382608016 0.08814737798675717 0.22050614276189 0.0881484382608016
 1907 0.07894371563629722 0.07894267095442938 0.1395826709015144 0.07894371563629722
 1908 0.06924051228009709 0.06923947850423079 0.05727945725910494 0.06924051228009709
 1909 0.05875527160484414 0.05875427264287359 -0.02316761831768896 0.05875527160484414
 1910 0.04784527656901619 0.04784431833190429 -0.09889810083415888 0.04784527656901619
 1911 0.03655906183821702 0.03655814639413324 -0.167924979504017 0.03655906183821702
 1912 0.02446547988923208 0.02446462650954654 -0.2292734833624255 0.02446547988923208
 1913 0.01163509134552318 0.01163432500031621 -0.2828191570668553 0.01163509134552318
 1914 -0.0009946496621280076 -0.0009953380663669724 -0.3290008484387498 -0.0009946496621280076
 1915 -0.01340581232751906 -0.01340642410434219 -0.3685511125690578 -0.01340581232751906
 1916 -0.02600758013414061 -0.02600809826456117 -0.4023038338936187 -0.02600758013414061
 1917 -0.0385654220214824 -0.03856585926535715 -0.4310805048680342 -0.0385654220214824
 1918 -0.05173872874748244 -0.05173907165999395 -0.4556342089244566 -0.05173872874748244
 1919 -0.06557565907175804 -0.06557589651196455 -0.4766290565451381 -0.06557565907175804
 1920 -0.07955471478679747 -0.07955485995537377 -0.4946386707613533 -0.07955471478679747
 1921 -0.09382400973961721 -0.09382446396218072 -0.5101535037513029 -0.09382400973961721
 1922 -0.1065759001787936 -0.1301933074253834 -0.5235912741638872 -0.1
 1923 -0.1175646091366395 -0.1515209148969112 -0.5353076220921389 -0.1
 1924 -0.1277396816416796 -0.1588644036177971 -0.5456056744894966 -0.1
 1925 -0.1365580246507136 -0.1601353791213046 -0.5547440634154855 -0.1
 1926 -0.1449289126912321 -0.1598181757146271 -0.5629433652006757 -0.1
 1927 -0.1528914600477641 -0.1594164301943426 -0.5703911261485589 -0.1
 1928 -0.1594888616586619 -0.1593017948670095 -0.5772457197989428 -0.1
 1929 -0.1648752235763415 -0.1595498260898196 -0.5836393005437917 -0.1
 1930 -0.170541822254979 -0.1601695563469232 -0.5896801080135669 -0.1
 1931 -0.1764632389292133 -0.1611499979027155 -0.5954543503054023 -0.1
 1932 -0.1819911221909941 -0.1624678694477448 -0.6010278584862699 -0.1
 1933 -0.1874699821528882 -0.1640890515522149 -0.6064476634262358 -0.1
 1934 -0.1917281509437202 -0.1659693564921594 -0.6117436015763142 -0.1
 1935 -0.1946583280422282 -0.1680553843821008 -0.6169300115813394 -0.1
 1936 -0.1971051619196258 -0.1702855436451376 -0.6220075416743492 -0.1
 1937 -0.1987813152745219 -0.1725912277259517 -0.6269650517051961 -0.1
 1938 -0.1999950042664491 -0.1748981286467267 -0.6317815660097921 -0.1
 1939 -0.200846263031119 -0.1771276648636326 -0.6364282157857284 -0.1
 1940 -0.2009619670470771 -0.1791984988346275 -0.6408701026285388 -0.1
 1941 -0.2004340724749648 -0.1810281181365385 -0.6450680175484514 -0.1
 1942 -0.1992464106562716 -0.1825344528314142 -0.6489799602175105 -0.1
 1943 -0.197349615260585 -0.1836375011013314 -0.6525624188207549 -0.1
 1944 -0.1948223912044643 -0.184260934954633 -0.6557713889527955 -0.1
 1945 -0.1916443753326151 -0.1843336580644576 -0.6585631280252531 -0.1
 1946 -0.1872241022749659 -0.1837912885221765 -0.6608946577247162 -0.1
 1947 -0.1815089022466657 -0.1825775404553033 -0.6627240400164766 -0.1
 1948 -0.1747538359320231 -0.1806454799724334 -0.6640104615962142 -0.1
 1949 -0.1667881357924696 -0.1779586316639767 -0.6647141677435313 -0.1
 1950 -0.1579428979399419 -0.1744919014147151 -0.6647962898667845 -0.1
 1951 -0.148223989989193 -0.1702321683287261 -0.6642186125410913 -0.1
 1952 -0.1373079277661425 -0.1651775095542658 -0.6629433265077622 -0.1
 1953 -0.1252498561479427 -0.1593282868351099 -0.660932814852957 -0.1
 1954 -0.115937258174269 -0.1526339919999976 -0.6581495212033492 -0.1
 1955 -0.1097111856310072 -0.1447531723646236 -0.654555951843271 -0.1
 1956 -0.1047731744112141 -0.1343181016928355 -0.6501148684721747 -0.1
 1957 -0.1022265099475059 -0.1183094546224407 -0.6447897348263498 -0.1
 1958 -0.09973621046727538 -0.09973665915625392 -0.6385454880463016 -0.09973621046727538
 1959 -0.09720196869251262 -0.09720207398243975 -0.6313497132810887 -0.09720196869251262
 1960 -0.0967842768533973 -0.0967842768428024 -0.6231743054823597 -0.0967842768533973
 1961 -0.09804354817624368 -0.09804339194551544 -0.6139977023805613 -0.09804354817624368
 1962 -0.09827033861362081 -0.09827006956673623 -0.6038077625801817 -0.09827033861362081
 1963 -0.09753696282563837 -0.09753659257584095 -0.5926053364555867 -0.09753696282563837
 1964 -0.0968932240804499 -0.09689271683961577 -0.580408527959415 -0.0968932240804499
 1965 -0.09570756561971401 -0.09570697067892482 -0.5672575656637742 -0.09570756561971401
 1966 -0.09619664664156252 -0.09619592482089398 -0.5532200870059357 -0.09619664664156252
 1967 -0.09852647699018696 -0.09852557594111752 -0.5383964927025724 -0.09852647699018696
 1968 -0.1011018327742946 -0.09999896020919891 -0.522924861268699 -0.1
 1969 -0.104446439242388 -0.09999886396208246 -0.5069847537970585 -0.1
 1970 -0.1063146381095974 -0.09999880340006567 -0.4907991290926649 -0.1
 1971 -0.1063337787978897 -0.09999883712673525 -0.4746335805513026 -0.1
 1972 -0.1059576519667651 -0.09999887598386291 -0.4587922449120154 -0.1
 1973 -0.1045170190789971 -0.09999844462207159 -0.4436100383929813 -0.1
 1974 -0.102961267711461 -0.09999836612871638 -0.4294413200776733 -0.1
 1975 -0.1013974195306402 -0.09999827790796183 -0.4166455851089081 -0.1
 1976 -0.09875318681042772 -0.09875139465556605 -0.4055712352764042 -0.09875318681042772
 1977 -0.09521497706987762 -0.09521321584105408 -0.3965387505535575 -0.09521497706987762
 1978 -0.09301757691053882 -0.09301579608840663 -0.3898246309239302 -0.09301757691053882
 1979 -0.09220122443227391 -0.0921994216039026 -0.385647309510079 -0.09220122443227391
 1980 -0.09180335383256208 -0.09180157325001483 -0.3841559402186618 -0.09180335383256208
 1981 -0.09238379446455097 -0.09238201272019024 -0.3854226477972444 -0.09238379446455097
 1982 -0.09235447279800039 -0.09235273290835412 -0.3894385821629804 -0.09235447279800039
 1983 -0.09160283982729721 -0.09160118225080999 -0.3961139666386037 -0.09160283982729721
 1984 -0.09138181855111341 -0.09138022823243171 -0.4052822286998377 -0.09138181855111341
 1985 -0.0913361074677296 -0.09133462263480194 -0.4167081703739773 -0.0913361074677296
 1986 -0.09244789265984014 -0.09244651217434732 -0.430099900721587 -0.09244789265984014
 1987 -0.09496219446285209 -0.09496091184956129 -0.4451238970798661 -0.09496219446285209
 1988 -0.0981697272094519 -0.09816852699859219 -0.4614221445335322 -0.0981697272094519
 1989 -0.1023966167886171 -0.09999963508709776 -0.4786299458105789 -0.1
 1990 -0.1073833038526369 -0.09999964039652033 -0.4963928293403288 -0.1
 1991 -0.113101221255607 -0.09999932693465351 -0.5143810939770773 -0.1
 1992 -0.1199897153555108 -0.1054085679767959 -0.532300906193625 -0.1
 1993 -0.1280198502550413 -0.1158685935514934 -0.5499014123751306 -0.1
 1994 -0.1360242573283013 -0.1264883454868832 -0.5669779027438189 -0.1
 1995 -0.1439883004937768 -0.1367739401651927 -0.5833715337145469 -0.1
 1996 -0.1524809658291185 -0.1465855241953518 -0.5989664050240039 -0.1
 1997 -0.1612234196766703 -0.1558298818885809 -0.6136848845895664 -0.1
 1998 -0.1710434359759425 -0.1644291887742653 -0.6274820151214411 -0.1
 1999 -0.182026251994949 -0.1723186591711814 -0.640339682118496 -0.1
 2000 -0.1935442082239803 -0.1794471624235265 -0.652261031785291 -0.1
 2001 -0.2058008714684895 -0.1857779172888413 -0.663265443167088 -0.1
 2002 -0.21450762759823 -0.1912889735165342 -0.6733842061064866 -0.1
 2003 -0.2191668587039309 -0.1959734487699468 -0.6826569442544637 -0.1
 2004 -0.221942966327338 -0.1998395144014408 -0.6911287486250902 -0.1
 2005 -0.2215803257455278 -0.2029101292144242 -0.6988479451120269 -0.1
 2006 -0.2204121296260398 -0.2052225245595578 -0.7058644005269756 -0.1
 2007 -0.2185471465211009 -0.2068274482014357 -0.7122282682762919 -0.1
 2008 -0.2136741549526883 -0.2077881783754608 -0.7179890805535158 -0.1
 2009 -0.2062145427654058 -0.2081793232804427 -0.7231951044395664 -0.1
 2010 -0.1995311600327865 -0.2080854248464422 -0.7278928916504538 -0.1
 2011 -0.1935666428760206 -0.2075993889352057 -0.7321269641154465 -0.1
 2012 -0.1869254541394952 -0.2068207670985383 -0.7359395891917569 -0.1
 2013 -0.1803946876788085 -0.2058539176093465 -0.7393706087380678 -0.1
 2014 -0.1713143583123326 -0.2048060756257174 -0.7424572953965101 -0.1
 2015 -0.1594651599112669 -0.2037853640332549 -0.7452342173376767 -0.1
 2016 -0.1467811131948 -0.2028987776868417 -0.7477330995192248 -0.1
 2017 -0.1326256665527901 -0.2022501744309681 -0.7499826752944514 -0.1
 2018 -0.1251340072489139 -0.2019383064021021 -0.7520085270370541 -0.1
 2019 -0.1253133158778555 -0.2020549246889729 -0.7538329183237712 -0.1
 2020 -0.1288659984053995 -0.2026829894781683 -0.7554746230961862 -0.1
 2021 -0.138178679346494 -0.203895016318327 -0.7569487590431344 -0.1
 2022 -0.1489913593461681 -0.2057515871547618 -0.7582666331479749 -0.1
 2023 -0.161066564452069 -0.2083000523144825 -0.7594356069076194 -0.1
 2024 -0.178701316457451 -0.2115734467191151 -0.760458987189203 -0.1
 2025 -0.2011163271359338 -0.2155896402973217 -0.7613359461565847 -0.1
 2026 -0.2216844632003174 -0.2203507389229594 -0.7620614703586862 -0.1
 2027 -0.2404745326845801 -0.2258427482629561 -0.76262633517235 -0.1
 2028 -0.2602545087429741 -0.2320355087542861 -0.7630170966140372 -0.1
 2029 -0.2794522279355793 -0.2388829055962075 -0.7632160883524207 -0.1
 2030 -0.3032069662340379 -0.2463233532191698 -0.7632014077966122 -0.1
 2031 -0.3319312936371641 -0.2542805492361358 -0.7629468715470789 -0.1
 2032 -0.3618321094027154 -0.2626644884808328 -0.7624219173104224 -0.1
 2033 -0.3941247435461758 -0.2713727234379983 -0.7615914264988357 -0.1
 2034 -0.4152719224958358 -0.2802918532745104 -0.7604154389333051 -0.1
 2035 -0.4235274978037347 -0.2892992198168913 -0.7588487279970173 -0.1
 2036 -0.4261489882207255 -0.2982647852886569 -0.7568402007848396 -0.1
 2037 -0.4191430477266423 -0.3070531634511216 -0.7543320827173764 -0.1
 2038 -0.4094538024905301 -0.3155257730540735 -0.7512588391077424 -0.1
 2039 -0.3974756045458679 -0.3235430802776206 -0.7475457765947634 -0.1
 2040 -0.3761024790884006 -0.3309668954811562 -0.7431072544498661 -0.1
 2041 -0.3465936775599873 -0.3376626922353123 -0.7378444187844529 -0.1
 2042 -0.3201823518710958 -0.3435019483206656 -0.7316423509913974 -0.1
 2043 -0.2967661809220709 -0.3483647366842217 -0.7243664950650954 -0.1
 2044 -0.2716064867142404 -0.3521441020712259 -0.7158581973806769 -0.1
 2045 -0.2473686225273765 -0.3547594405987433 -0.7059291597411211 -0.1
 2046 -0.2153837159944816 -0.3562021927112224 -0.694354579016765 -0.1
 2047 -0.1749445844322057 -0.3566506181053329 -0.6808647402822837 -0.1
 2048 -0.1324575003893174 -0.3565973918290751 -0.6651348780198436 -0.1




==> figures/ex2/ex2.txt <==
n xtrue xnew
 1 0.05291940376955735 0.04596385504635866
 2 0.05521346110255299 0.05142218198055507
 3 0.05804906883242965 0.05535546661486504
 4 0.06130139694790093 0.07403712596197186
 5 0.06501400769315148 0.07100354614314723
 6 0.06933360227143776 0.04997544975267872
 7 0.07426929736493672 0.07138869682281668
 8 0.07980179028296097 0.07531353479189043
 9 0.08597748180981335 0.09023855282862724
 10 0.09252916038976525 0.05494321879200895
 11 0.09945078585663834 0.1048412231171219
 12 0.106919149989877 0.1281428772822577
 13 0.1148761240107091 0.1245288026438737
 14 0.1234947328258394 0.09563681229184726
 15 0.132808987256552 0.1201207053772365
 16 0.142695433689812 0.1395112344540186
 17 0.1532066626487424 0.1407876742932478
 18 0.1613366816699083 0.1625204647234638
 19 0.1667729802887976 0.1806432412992625
 20 0.170969546439862 0.1681034956738622
 21 0.1730563367875332 0.1670946956710248
 22 0.1747466838314514 0.1783864787679725
 23 0.1761145394589864 0.1966307752944543
 24 0.1755128673776236 0.1639233929018673
 25 0.1732552839715473 0.165948473938771
 26 0.1715876571780817 0.1573788846382419
 27 0.1704610436207519 0.1777462773003767
 28 0.1689658581976684 0.140940409353687
 29 0.1676254830512445 0.1768618030180877
 30 0.1646347324880861 0.1550833586658945
 31 0.1598486939826541 0.1438128284538636
 32 0.1545709882785316 0.1509087396248956
 33 0.1483704466314683 0.1388943122632315
 34 0.1455922871193357 0.1348535129023852
 35 0.1467971662962008 0.1480937344866673
 36 0.1496184838084285 0.1486013142526933
 37 0.1553324257956052 0.1583154793770399
 38 0.1617196138595733 0.1493621780239081
 39 0.1686408567850702 0.168055545208821
 40 0.1783610122455639 0.1591618785567689
 41 0.1904694665794847 0.1912726635586023
 42 0.2013216934146146 0.2095742306260975
 43 0.2109377927331169 0.1906622934897494
 44 0.2208450472581738 0.2041203944347984
 45 0.2301700901656634 0.2336574681306649
 46 0.2416994312575358 0.2236515633797564
 47 0.2556514672180171 0.2751544427194678
 48 0.2699462106616195 0.2653198832348545
 49 0.2852362213265669 0.2949111382876515
 50 0.2966232860642407 0.2750536772888728
 51 0.3034015209475663 0.2740040331983287
 52 0.3083531409581963 0.2931866915254126
 53 0.3100168505200414 0.3032888439648794
 54 0.3107440608676007 0.2947342630478962
 55 0.3106919768189797 0.3151385414323764
 56 0.3073541939646832 0.3035221705562854
 57 0.301155288198047 0.3278703234248805
 58 0.292354825547871 0.2760364473205937
 59 0.2805252680535749 0.2591874152436716
 60 0.2657068396931045 0.2433988888368448
 61 0.2477522416987493 0.2213260411995482
 62 0.225724136663161 0.2552919426566033
 63 0.1994336592182049 0.2108075829903361
 64 0.1690767385745516 0.1553362353978031
 65 0.1342959062814334 0.1403366977416967
 66 0.109327569167494 0.1374815803139396
 67 0.09547954214322003 0.09089303691149136
 68 0.08568236142886729 0.07865550480447499
 69 0.08393446694978351 0.06795236988837838
 70 0.08188016566538657 0.07442506167909475
 71 0.07901534639882273 0.09130954693904685
 72 0.08305605590333523 0.09659590407001994
 73 0.09234719656226331 0.1221703895594489
 74 0.1133545929144914 0.08050611906487143
 75 0.1479428037627611 0.1469327703500477
 76 0.1921918057344757 0.1853166854709088
 77 0.2485005758227802 0.2386896711379276
 78 0.2801505666541504 0.2459371389781514
 79 0.2837157796734825 0.2886861179570293
 80 0.278891716604176 0.2537343555509943
 81 0.2555538603348748 0.224894615392901
 82 0.2506694518586091 0.2417891470779092
 83 0.2676408673391821 0.2769163471707352
 84 0.2797713261754305 0.2548050357052585
 85 0.2961656623296367 0.2743901843844331
 86 0.2971363283330756 0.2933816265202837
 87 0.2785114198802802 0.2771878281673139
 88 0.2567611738780806 0.2459656961445056
 89 0.226093352610128 0.2321784882725967
 90 0.2061775827448756 0.2022734519358914
 91 0.2001668552250586 0.2177770824190869
 92 0.1937964998647733 0.2007448830942316
 93 0.1926520054948127 0.2189061565487465
 94 0.1871714431650132 0.188631814217021
 95 0.1756966172023948 0.1734248054595057
 96 0.1676513937140127 0.1620161219028768
 97 0.1606326222552751 0.1632606814026368
 98 0.1523186117163604 0.1676074041920141
 99 0.1436691270825383 0.1458108092912423
 100 0.1340426875655698 0.13259283032646
 101 0.1231583240836525 0.1003841131851941
 102 0.1142277367261091 0.1006889178828004
 103 0.107285327513111 0.1045630584820274
 104 0.1005988772117943 0.08503325435104224
 105 0.09489841996525548 0.1192571870989607
 106 0.08845321179276415 0.06889190396750164
 107 0.08101675435620216 0.103334344996719
 108 0.07399356027853315 0.08799566637916788
 109 0.06693531246688489 0.06924080193114235
 110 0.06045313927941844 0.04282612936374518
 111 0.05473721256743366 0.08539807246242545
 112 0.04914188258380741 0.05216477136270897
 113 0.04386009567799363 0.0556207217477598
 114 0.0387337536144256 0.02690739361008014
 115 0.03368411792962785 0.02396184708698835
 116 0.02894995444992042 0.02328592508740682
 117 0.02447542432729529 0.0294223685717587
 118 0.02028511037957549 0.01512732571528686
 119 0.01641310426895067 0.01604355272963686
 120 0.01280306206692934 0.01554857909001031
 121 0.009472960484160884 0.001123548272688454
 122 0.007055000321208245 -0.006330376367178276
 123 0.00561025813885761 -0.008403224394319094
 124 0.004862197864957802 0.03804277164221415
 125 0.004995497308394688 -0.002290900230611855
 126 0.005654546734175619 0.01192119797152921
 127 0.006833246599802787 0.01148752248679974
 128 0.008880954115480991 0.009392948156748524
 129 0.01173881330907383 -0.008622459820315925
 130 0.01052506043566164 0.02242575479724214
 131 0.004801437168697118 0.006007502961058114
 132 -0.003169505965133346 -0.01027429531988259
 133 -0.01477802593235423 -0.0351416314042679
 134 -0.02711093840656626 -0.0439761120600947
 135 -0.04004627619534557 -0.0551339809261943
 136 -0.056294976688137 -0.06653465112807885
 137 -0.07531263665540487 -0.06079607955183188
 138 -0.09368292821221771 -0.09132737628395687
 139 -0.1114991582401611 -0.1121735798895935
 140 -0.1300952597425687 -0.1146029896416287
 141 -0.1486776255000339 -0.1598263892778568
 142 -0.1700431818949187 -0.1654848482251679
 143 -0.1944059747438811 -0.2219364219418853
 144 -0.2197586176681892 -0.2091867949493534
 145 -0.2467652551451749 -0.2184280555777783
 146 -0.2654090760155809 -0.2842150681380731
 147 -0.2744841201477812 -0.2937264584883114
 148 -0.2791876314006089 -0.2635604196474423
 149 -0.2765852477878109 -0.2557198509034992
 150 -0.2719914489026535 -0.2861795676587459
 151 -0.2656832748853843 -0.271962821499767
 152 -0.2523355108308377 -0.2525593058724737
 153 -0.2329150114202357 -0.268816404662127
 154 -0.2153981829106546 -0.2155763889698303
 155 -0.1996752450758415 -0.18891228359108
 156 -0.182424456857551 -0.1571577771177438
 157 -0.1655250305675877 -0.1430019993167978
 158 -0.1427326740116862 -0.1368857636788078
 159 -0.1135388493246812 -0.1034978348441201
 160 -0.08251781507321276 -0.07012768700701097
 161 -0.04818382039983652 -0.04840262952726856
 162 -0.0236946071549787 -0.04388174297099377
 163 -0.01081791225420491 0.01385707954012945
 164 -0.002257037305454759 -0.01513766261028622
 165 -0.001894620735037096 0.01227927400486687
 166 -0.00315160319095893 0.01053894684955553
 167 -0.005598063275926967 -0.020206373951386
 168 -0.01604165424953716 0.0152688688220643
 169 -0.03326952624278437 -0.03042814131576282
 170 -0.04598570341274829 -0.0253366405786498
 171 -0.05422711902091192 -0.0543858469448171
 172 -0.06276618767282173 -0.06191339517434753
 173 -0.06888823337991055 -0.05466215856155229
 174 -0.08116720082629381 -0.09748743798586293
 175 -0.100278834494887 -0.09850583262104494
 176 -0.119797514729144 -0.1259376285402246
 177 -0.1417293770955414 -0.1330542496929462
 178 -0.1569893851907863 -0.1626524094144426
 179 -0.1640137531306979 -0.1567796818580827
 180 -0.1685602100411595 -0.1610978060207325
 181 -0.1678713196083671 -0.1722145678763024
 182 -0.1657476628475268 -0.1533571083591317
 183 -0.1625522466734213 -0.1714848022103028
 184 -0.153881003885252 -0.1269667123366425
 185 -0.1404277675656135 -0.1407942401792637
 186 -0.1312568310922014 -0.1445392541248744
 187 -0.126477232142652 -0.142741418764839
 188 -0.1220928625089813 -0.1429331875902925
 189 -0.1203311694071532 -0.1254993773409603
 190 -0.114650623134688 -0.119496657977097
 191 -0.1045314474629351 -0.08918020935880007
 192 -0.09503007188601638 -0.1120396103170718
 193 -0.08463654024363645 -0.0820371959934309
 194 -0.07386193957330647 -0.07841102192773308
 195 -0.06329330823967004 -0.04297343127214075
 196 -0.05158301367746851 -0.03777076712871802
 197 -0.03900117151682455 -0.02707646403048907
 198 -0.0263961137539013 -0.04699901512549082
 199 -0.01365789191197404 -0.01617827083985611
 200 -0.0006184474537812121 -0.01139154182310856
 201 0.01255164317526653 0.010639846010023
 202 0.02821449298396569 0.02267644600693262
 203 0.04656819003044264 0.06383941967197979
 204 0.0663583394615387 0.07027872738245511
 205 0.08822408300713307 0.06955587988727145
 206 0.110874884955408 0.1373184301210141
 207 0.1341993911305228 0.1286028164807879
 208 0.1593904045356955 0.1489686219589265
 209 0.1861742946672754 0.1848039066653793
 210 0.2053648421234105 0.2254091746898919
 211 0.2161901749666894 0.207332539572434
 212 0.2227786338763724 0.207103904333672
 213 0.2225234466885223 0.2308180404700335
 214 0.2209969183523385 0.243519549074331
 215 0.2184093517268751 0.2247588443194813
 216 0.2096195593203951 0.1868193343389632
 217 0.1956627254356686 0.1904246073107578
 218 0.1826610856832497 0.1814894604427462
 219 0.1704015710293179 0.1438601270158118
 220 0.156520354975406 0.1271989018879554
 221 0.1424189521442807 0.1553653143383615
 222 0.1229849893258942 0.1386141167208226
 223 0.09781816128456175 0.1022878959423257
 224 0.07053421752630008 0.07826866975602512
 225 0.03990627070470242 0.04879220146893775
 226 0.02353464571173529 0.01106837419305752
 227 0.02352789078059465 0.008815503267849637
 228 0.03069362525463103 0.01542808365658748
 229 0.05017283635715791 0.06159793898371105
 230 0.07262143066083794 0.08060618413054191
 231 0.09752604767402141 0.1264039665456971
 232 0.1342189389826915 0.1320973882150441
 233 0.1809811684139703 0.1900889096463687
 234 0.2237365830657728 0.221438549745887
 235 0.2626522167543264 0.3048360862909114
 236 0.3035618027960091 0.2819864810463761
 237 0.3431303346987059 0.3361265508917309
 238 0.3923266836615685 0.4017442170416262
 239 0.4520232469844585 0.4288112890370235
 240 0.5141410729351082 0.5049459940587879
 241 0.5812720802272229 0.5721253759799565
 242 0.6392007497359449 0.6306095304016764
 243 0.685714195952438 0.663754714445576
 244 0.7294406319217492 0.7155356766678819
 245 0.766134519336398 0.7720840082838677
 246 0.8022209384059557 0.8107519476857526
 247 0.8382603139313893 0.8541803782089784
 248 0.8672069735318527 0.8580859661187002
 249 0.8902637769769104 0.898204365057712
 250 0.9140411999617936 0.8913197591670633
 251 0.9379535088160813 0.8981823907531645
 252 0.9593978762074434 0.9505912114048324
 253 0.9796834524997053 0.9393519428124619
 254 0.9928917592491459 1.025998761179837
 255 0.9984026006139869 0.9833256482700219
 256 1 0.995915239821807
 257 0.9961184288063619 1.001365947742471
 258 0.9880636917457204 0.9827761450776181
 259 0.9761111050621107 0.9808693396230005
 260 0.9582808104081962 0.9282449425455349
 261 0.9348206111495894 0.9243756472855276
 262 0.9054748025828226 0.8950350496315835
 263 0.869815243241466 0.8608022752232742
 264 0.828017449132101 0.8253831937504555
 265 0.7797949167875436 0.7721549291992235
 266 0.7249242828070831 0.7077380902198047
 267 0.6632487327034027 0.6471347554329074
 268 0.594490653179986 0.5994460782113282
 269 0.5184561474043787 0.5240714094433517
 270 0.434933804454359 0.4098343153980554
 271 0.3437061283592077 0.3581153142240358
 272 0.2445825836711596 0.2676983184370195
 273 0.1373512433576075 0.1238872966874449
 274 0.04981148518187029 0.05326061443910312
 275 -0.01535962346165767 -0.01996624631607634
 276 -0.07146457240100922 -0.07336552565558055
 277 -0.1105512649527729 -0.1073669778871259
 278 -0.1488513002089991 -0.1214955636697576
 279 -0.1871114128030214 -0.1905132654154004
 280 -0.2100459032522738 -0.1976945476950434
 281 -0.2206982670927767 -0.2203640214090558
 282 -0.2393746745925373 -0.244984213715558
 283 -0.265644188175363 -0.2541123451850726
 284 -0.2914790659947504 -0.2959857078462567
 285 -0.3216478855002433 -0.3248920579070086
 286 -0.3398085248385615 -0.3446076833387205
 287 -0.3447250472758662 -0.3452978789237245
 288 -0.3482649809833189 -0.3591666744008348
 289 -0.3465765150330939 -0.3383882981150954
 290 -0.3476107687788716 -0.337231683232677
 291 -0.35326413050542 -0.3521313173177954
 292 -0.3568639196972984 -0.3486869117982357
 293 -0.3608598575304088 -0.3462317376379594
 294 -0.3632191640894344 -0.3569800025222961
 295 -0.3633437352239499 -0.3326209871624197
 296 -0.3643942168666692 -0.3602298540458436
 297 -0.3658968345254993 -0.3791851172131973
 298 -0.3592535630845299 -0.379546120947751
 299 -0.3441689783081785 -0.36678768717217
 300 -0.3244536412032987 -0.3068533863454085
 301 -0.2978957242471804 -0.2896782119251503
 302 -0.2701816688011833 -0.2530780776641118
 303 -0.2416914805315216 -0.250401972511708
 304 -0.2077253284002541 -0.2052720448720954
 305 -0.1695108229206255 -0.1833894736149985
 306 -0.142088183429508 -0.1232708370096683
 307 -0.1264037399662444 -0.1296122013447848
 308 -0.1162384579141988 -0.107164208117703
 309 -0.1157707188390002 -0.1252284027622566
 310 -0.1151830552682229 -0.1326887855162868
 311 -0.1141456373289975 -0.1243785262018177
 312 -0.1213147602422173 -0.1248750478326095
 313 -0.1348294113809365 -0.08737377299998218
 314 -0.1455770403230673 -0.1431956045035625
 315 -0.1539732384943208 -0.171169349447274
 316 -0.1633091462293598 -0.1846931694872387
 317 -0.1715167283643506 -0.133698906568708
 318 -0.186477553645572 -0.1631604164492572
 319 -0.208766471984506 -0.2229755253726676
 320 -0.2328815231452544 -0.2389760155956797
 321 -0.2607017439061421 -0.2602802502919933
 322 -0.2787760454934365 -0.2731584717078208
 323 -0.2852734119098883 -0.3069636302646412
 324 -0.2879581921628563 -0.270771363876005
 325 -0.2828955319644024 -0.2716972536250566
 326 -0.27666128789338 -0.2797303493268641
 327 -0.2697836465109548 -0.2479572172852356
 328 -0.2554507530767015 -0.2301099964930613
 329 -0.2349277677916764 -0.2250791196490246
 330 -0.2200035711712284 -0.1966309617616254
 331 -0.2107251403740435 -0.2292951308946264
 332 -0.2021670894698552 -0.1909611767689045
 333 -0.1972169878520955 -0.1850547583274698
 334 -0.187105967445894 -0.2008201181242953
 335 -0.1711977422394009 -0.1670594865688301
 336 -0.1562003637628244 -0.1396664657572657
 337 -0.1401125032586662 -0.1569502260730123
 338 -0.1266038529605064 -0.1374304720549334
 339 -0.1167646345426382 -0.1281518924606986
 340 -0.1074207665943523 -0.09955902198072571
 341 -0.09980547692235467 -0.07846271971294839
 342 -0.09336784570980211 -0.1275299499204859
 343 -0.08791358960469611 -0.09345683926345467
 344 -0.08486433090029451 -0.1116413369552448
 345 -0.08415765897031363 -0.06789668266058339
 346 -0.08062887598807755 -0.02465485214358179
 347 -0.07410093980260959 -0.07510884847972935
 348 -0.06707997617332538 -0.07480138149331418
 349 -0.05827018675445746 -0.06765738653390743
 350 -0.0510934899744685 -0.05957911647341251
 351 -0.04585848681891574 -0.006470163273191818
 352 -0.03980716241042792 -0.04228759337199103
 353 -0.03373268242766089 -0.06624816908284423
 354 -0.02858591916268475 -0.03966563299123987
 355 -0.02415703900769639 -0.003582650647809756
 356 -0.02057635490446324 -0.01950140709855468
 357 -0.01804103438221514 -0.03814581481513114
 358 -0.01538611273604563 -0.01181423247400798
 359 -0.01263106065650265 -0.01374934613430681
 360 -0.01052426896736315 0.01440279659727026
 361 -0.008835898270265369 -0.05310371013540171
 362 -0.008032156347880202 -0.03133945203313844
 363 -0.008240941153536858 -0.005447872441867793
 364 -0.009091012025519849 -0.008402569892577334
 365 -0.01073740944410151 -0.02606364433260016
 366 -0.0131412136315732 0.01803360203993091
 367 -0.01628850612328583 -0.01051245627451146
 368 -0.02034602172849554 -0.03296665382343891
 369 -0.02531919026568301 0.006094824536059328
 370 -0.02820507923315047 -0.02224654857625556
 371 -0.02874385725066892 -0.02833833317566814
 372 -0.02836609931611588 -0.06381387055476041
 373 -0.02622808642720207 -0.02949535686271104
 374 -0.02411456574460267 -0.0490882183804421
 375 -0.02211770401011709 -0.01610257989685346
 376 -0.01859365543564284 -0.01221622631126296
 377 -0.01388801288910765 0.004283565834987523
 378 -0.01008398411513013 -0.01149614453801065
 379 -0.00713585369778695 -0.0108628687382833
 380 -0.004250373355909291 0.02511891359319176
 381 -0.001920547406492861 -0.007279169916253976
 382 0.001536954135259208 -0.0136424401218398
 383 0.006239018126147355 -0.006678433328602687
 384 0.01095667712754594 -0.004742550592576234
 385 0.01607998826307428 -0.007969078489790542
 386 0.0183821173692772 0.05416798461759867
 387 0.01741374614219114 0.0174221707018598
 388 0.01497711229744237 3.368779637795938e-05
 389 0.01011351774900398 0.004184873361339389
 390 0.004397020479933826 0.00500385798052951
 391 -0.002071853200991473 0.01238506278167528
 392 -0.0109527901257703 0.005388861991470872
 393 -0.02196149720016384 -0.02345405953297625
 394 -0.03232444915428218 -0.03205730966998797
 395 -0.04205532987938734 -0.02345695265521746
 396 -0.05234059532282007 -0.02621778850522894
 397 -0.06251846918275382 -0.06978826984616621
 398 -0.0746988126613969 -0.05799022449475512
 399 -0.08905507375346476 -0.0789133021989407
 400 -0.1040157221930631 -0.1100674342382734
 401 -0.1200797921868643 -0.1238144441655383
 402 -0.1312847040321598 -0.10541880869139
 403 -0.1368681305873181 -0.1396188865456126
 404 -0.1399977224753755 -0.1392081412249953
 405 -0.1389137985536303 -0.1028318871535403
 406 -0.1366952937703653 -0.1370348736930673
 407 -0.1335097279637329 -0.1224810922562231
 408 -0.1262140194028137 -0.1347169661923165
 409 -0.1153636087599411 -0.0755602790337679
 410 -0.1058724040104096 -0.1076574780073662
 411 -0.09768831862791923 -0.1048397890818932
 412 -0.08873787061103766 -0.1076462919188388
 413 -0.0801829851604377 -0.063753588053061
 414 -0.06821536821286414 -0.0822261648449973
 415 -0.05252121479012855 -0.06892833773609781
 416 -0.03590442737068514 -0.03586272032713471
 417 -0.01745896803432336 -0.03545896546260788
 418 -0.003771127561198615 -0.00840945534634455
 419 0.00422518091659202 -0.009838953217574978
 420 0.01030637119792296 -0.008003769224413071
 421 0.01252118629566096 -0.0125654083265425
 422 0.01405528090135162 0.01516714693413965
 423 0.01514090607982392 0.03536886381378179
 424 0.01242008524198217 0.002656876631137767
 425 0.006484205473005607 -0.007898663157302111
 426 0.003202586582355765 0.03169146131342132
 427 0.002584634467948281 -0.01831842077938707
 428 0.002133214106937053 -0.01024502071545246
 429 0.003271586123439389 -0.001937603452737758
 430 0.001610006033844065 0.00772636472480691
 431 -0.003192238246269748 -0.01283846975015908
 432 -0.007809506366105313 -0.02079859262723629
 433 -0.01326069128676912 0.002706102452251407
 434 -0.01629658238134904 -0.03227567598502598
 435 -0.01624588950539748 -0.00674450468711698
 436 -0.01538571520686868 -0.0007575494417995712
 437 -0.01270228672537375 -0.01701183047573248
 438 -0.009316133866575784 0.00538964346445174
 439 -0.005372790369066524 0.01304867776867203
 440 0.0006130494135869794 0.0112082489566095
 441 0.008443328724493136 -0.01131291175229031
 442 0.01448372844372288 0.03005764730685278
 443 0.01865748777430232 0.0268123652791526
 444 0.02261882662247803 0.05042303654775235
 445 0.02546484427629267 0.0452158005684702
 446 0.02973474244428696 0.02974842121437962
 447 0.03563579803185491 0.03652272144382383
 448 0.04116966585830926 0.04392748767490538
 449 0.04692018053038479 0.0667477965867154
 450 0.04901662554047002 0.07169012636153214
 451 0.0468420908581296 0.05045868783593951
 452 0.04262956678339833 0.03635501217345805
 453 0.03519726333485682 0.04590417056678118
 454 0.0263036857561662 0.02070051572239784
 455 0.01605432740313142 -0.00599415908006477
 456 0.002478097261607257 -0.004600377513452858
 457 -0.01412841336441756 0.01165577014921579
 458 -0.03019571683458143 -0.03117699498814652
 459 -0.04573574708188913 -0.0514560554459836
 460 -0.06233576611906784 -0.06596117738970089
 461 -0.07915023458327225 -0.05187438069297327
 462 -0.09887159885138783 -0.1077918766411337
 463 -0.1217409071115901 -0.1075681473010427
 464 -0.1457607598151621 -0.1549453823495691
 465 -0.1715800096175379 -0.1791518136735897
 466 -0.1894765843629557 -0.1732980526611748
 467 -0.1982701861819006 -0.2139702015042719
 468 -0.2030093105751146 -0.1846240123726709
 469 -0.2008409609599947 -0.1615938319603235
 470 -0.196925265028101 -0.1770735121698076
 471 -0.191529202152546 -0.2013214012141473
 472 -0.1794763801782537 -0.1778692941633684
 473 -0.1617036451132478 -0.1437369643809525
 474 -0.1460342716659017 -0.1721705337275859
 475 -0.1323669196403512 -0.1247483416355375
 476 -0.1174362229612661 -0.1505437212382097
 477 -0.1030876404741139 -0.112966314065333
 478 -0.08320850716300626 -0.09069340686572332
 479 -0.05730079772682579 -0.0675203131106651
 480 -0.02984825668545461 -0.06563605707688244
 481 0.0006027881506905362 0.004957500543398604
 482 0.0216059321642429 0.07064833242960412
 483 0.03147328883772242 0.002050418340136573
 484 0.03714324636947243 0.02287056268121492
 485 0.03494004819773879 0.01394522294984675
 486 0.03105296044878218 0.0175301089840606
 487 0.02589285682931144 0.01900077745979108
 488 0.01303476121595724 0.03712516733307755
 489 -0.006379862709382352 -0.02374191664716605
 490 -0.02160226521112895 -0.01041993631910294
 491 -0.03265986540462672 -0.02049253970292916
 492 -0.04410052420531674 -0.04294363938880069
 493 -0.05333793528250446 -0.07945076693613129
 494 -0.06851255724963169 -0.07021602853455511
 495 -0.09026525084240677 -0.09985918583428519
 496 -0.1124860618489655 -0.09855637856982777
 497 -0.1370779325111703 -0.1109778727420639
 498 -0.1540232297194893 -0.1447983391865037
 499 -0.1616903332912248 -0.1420568267628889
 500 -0.1661930165710139 -0.1846606685890632
 501 -0.1645052434175802 -0.1604994528345906
 502 -0.1610264103615091 -0.1683460024088299
 503 -0.1561248037958138 -0.1590637951653434
 504 -0.1448475422703098 -0.1389520599760949
 505 -0.1279907327816442 -0.1164828557516089
 506 -0.1151589862615725 -0.1340507126403533
 507 -0.1064214575083302 -0.09249259527564081
 508 -0.09757003117221331 -0.1155431453151675
 509 -0.09094397663459283 -0.1032373563702274
 510 -0.07950571114064592 -0.08658860553325323
 511 -0.06268682231761891 -0.04708302532344224
 512 -0.04586586940415262 -0.04862830201022596
 513 -0.02740419889442212 -0.02302032378112293
 514 -0.01091802884686435 -0.02535930206512702
 515 0.002671190995734821 -0.009102879884815222
 516 0.01627302922350901 0.01259247766893396
 517 0.02872161652942068 0.007733180768779949
 518 0.04089833829992342 0.01840039394227514
 519 0.05300341537458612 0.0248542659896419
 520 0.06353196207532304 0.06610319386658831
 521 0.07263707684441338 0.0894230591861347
 522 0.08022087364080603 0.08644973234638174
 523 0.08594732943259592 0.09426964558994667
 524 0.08986287372134624 0.08854287263741702
 525 0.09176020301114654 0.08868428855096468
 526 0.09123994200863461 0.08552783656048443
 527 0.0881403277161949 0.06280983106261664
 528 0.08235540327143541 0.03755834502203171
 529 0.07366034882517354 0.07845231006782939
 530 0.06883871950403289 0.06729105335617167
 531 0.06842334758266086 0.08816909549654973
 532 0.06894215983514999 0.08433692351128837
 533 0.07223570502767754 0.06479892069667703
 534 0.07416230693656342 0.06708298575994494
 535 0.07439515865764268 0.04702889003402581
 536 0.07658064363718137 0.06125291004663002
 537 0.07982965090771282 0.07355113144443814
 538 0.07900109132888153 0.10150273635551
 539 0.074067331568201 0.1088015350740891
 540 0.06686850846144213 0.0716793904728487
 541 0.05609408470846244 0.05982768979959813
 542 0.04563675554403719 0.06003700487066872
 543 0.03566507972414125 0.05547253752144733
 544 0.02311860850210187 0.03370775894276647
 545 0.008810992628487616 0.001979956952069714
 546 -0.00101890036574176 0.01092344123718301
 547 -0.006116265431199286 0.003018686793163014
 548 -0.008867681581153924 -0.0005950732181845508
 549 -0.007584579976013415 0.006779780391562087
 550 -0.006669870047763066 -0.04083310906309362
 551 -0.006271979569517832 -0.0189485247257847
 552 -0.00269524900776686 -0.0006218144996885043
 553 0.003197689720245652 0.02097120557670046
 554 0.00785011076479074 0.01634249536684173
 555 0.01143460253793309 0.00354982396258129
 556 0.01512120852882391 0.03959169786422773
 557 0.01809061576296636 0.0379351376518786
 558 0.02347852659253923 0.02866065562326885
 559 0.03147683407139325 0.03717716204517142
 560 0.03988230351493759 0.0177314734478797
 561 0.04942020994631107 0.03605805821324538
 562 0.05726146743394002 0.0559749903413788
 563 0.0629188232599803 0.05792957047487548
 564 0.06826802799174961 0.06560101383909166
 565 0.072463397164338 0.06807441016860544
 566 0.07663714773020622 0.07403892827276574
 567 0.08092767471533244 0.06296734543928301
 568 0.08401389243902123 0.09774391572006638
 569 0.08611770269425698 0.07851080206778036
 570 0.09005024410217663 0.1164064021865037
 571 0.09586291986133848 0.1141574819777782
 572 0.1023351753981609 0.1117178639721787
 573 0.1101700879006791 0.09691237474201543
 574 0.1173784398450353 0.1046781290791656
 575 0.1238161778465028 0.1228430716775373
 576 0.1310529065746268 0.1131625714344627
 577 0.138641927134661 0.1215926691028158
 578 0.1444960710500173 0.1546750902559128
 579 0.1485797530476484 0.1559118665751878
 580 0.1515526786247909 0.1350532821402808
 581 0.1528559664384946 0.1503522828847909
 582 0.1540597280953851 0.1409393375341512
 583 0.1551903948441787 0.1597829043992353
 584 0.1549628671221049 0.1341241427177602
 585 0.1536750197127648 0.1369258621620545
 586 0.1522361339374611 0.1525234833780218
 587 0.1505501341329382 0.1281271957230749
 588 0.1483561471640434 0.1487597881130861
 589 0.1458414956141403 0.1471700618730402
 590 0.1420859236714071 0.1504846824764061
 591 0.1370238884597467 0.1201371251136675
 592 0.131244512442502 0.1426939062883587
 593 0.1245213220424159 0.1494712640536011
 594 0.1187903564240634 0.1175663822026942
 595 0.1142841022018708 0.08761264585412158
 596 0.109909907434031 0.09332644475792182
 597 0.1062209956175359 0.09133984400850077
 598 0.1022146713673733 0.1057420182691656
 599 0.09780719564324619 0.09272731940972599
 600 0.09398801267095447 0.09884026270917026
 601 0.09055516448220373 0.07296205997388176
 602 0.08588718636071961 0.09023103283469712
 603 0.07997591530206008 0.0628922019619873
 604 0.07347223909546353 0.08161874647606256
 605 0.06597400625918101 0.08615134263058367
 606 0.05868948141014948 0.07406051146430696
 607 0.05169602454083996 0.07161335307105944
 608 0.04406024368177106 0.03932557436738838
 609 0.03605088805829167 0.05854501744255611
 610 0.02985418952290414 0.02575311084624901
 611 0.02558997907501789 0.009282038759655534
 612 0.02242622502820053 0.02875094665507293
 613 0.02097174394898798 0.02454801240866038
 614 0.019748343930118 0.0199503228642299
 615 0.018723032101653 0.007503876905350517
 616 0.01918642493367263 -0.007727244403536885
 617 0.02086557533955747 0.03316406498910264
 618 0.02252409085503844 0.01117246748237847
 619 0.02423984115119206 0.00312834521833023
 620 0.02645456108053849 0.04172890870671474
 621 0.02889847593280777 0.03185094799172626
 622 0.03268939105119711 0.04845872037500076
 623 0.03791609502825625 0.04719671246029795
 624 0.04382511507907285 0.0564119480639475
 625 0.05069093210572296 0.03961669504804706
 626 0.0566086636129491 0.04156017830973253
 627 0.06133134049423208 0.08488200234599153
 628 0.06597305554236192 0.0756948801103495
 629 0.06998548747908583 0.06059419946861858
 630 0.07431999442788464 0.07958455186485137
 631 0.07906318011616392 0.0711284034321443
 632 0.08325548876190526 0.09456398409774697
 633 0.08708940193463567 0.09211569868576758
 634 0.09224266780689638 0.07740690939616102
 635 0.09873236054153141 0.08425056730680297
 636 0.1058752126841567 0.1062603476802219
 637 0.1140904900026224 0.1135793647739868
 638 0.1221480236919436 0.1077886351402566
 639 0.1299692797653291 0.1306469343608473
 640 0.1385145198577468 0.1324581139282523
 641 0.1475117288876967 0.1218210582954519
 642 0.154496053032454 0.1776737636821898
 643 0.159324608957309 0.170822558596632
 644 0.1629594863360204 0.1794542346071987
 645 0.1647137388655451 0.1662769719820165
 646 0.1662343759577293 0.166544777977252
 647 0.1675626586307218 0.167509154485688
 648 0.1672539390494628 0.1541927657206405
 649 0.165613824302021 0.1811536542609997
 650 0.1640703119927336 0.1724876171668115
 651 0.1625410200005485 0.1880527137513955
 652 0.1605118124826657 0.1562498420042369
 653 0.1582977309255649 0.1778169944515928
 654 0.1546251946340589 0.1388835544503911
 655 0.1493946648652787 0.1443841821300506
 656 0.143473025927194 0.158581341929602
 657 0.1365496899830423 0.1353798713346137
 658 0.1316886926656276 0.1182675524236465
 659 0.1292670675866908 0.1615106328237484
 660 0.1276016796226071 0.1333479071912008
 661 0.1275802122001397 0.1058004573342797
 662 0.1276132204945928 0.1343220118415683
 663 0.1275882036205892 0.1244258520534708
 664 0.129094288809291 0.1476301307173381
 665 0.1318255043530004 0.1331946407417927
 666 0.1332308538826869 0.1357816665271453
 667 0.1333142030795421 0.131431236610046
 668 0.1331211366271497 0.131498885701114
 669 0.1320312530170246 0.1472893772962153
 670 0.1319778548851888 0.1130310729057491
 671 0.1330998150048477 0.126274015833984
 672 0.1339336865146834 0.1346675180281604
 673 0.1349222464153808 0.1371287003813069
 674 0.1306969969323166 0.11493613509645
 675 0.1205534276984121 0.1317286514617908
 676 0.1073260879795159 0.07646700937244069
 677 0.08941817684354215 0.09936734711019438
 678 0.06956627284348568 0.07082539854730968
 679 0.04790469874113261 0.05292444089985232
 680 0.02160013209443395 0.005770486801913957
 681 -0.008867654895896368 -0.05942306756550486
 682 -0.03909883374749812 -0.02515873825387061
 683 -0.06915612883548761 -0.0728883399074467
 684 -0.100921725451548 -0.08892129195774569
 685 -0.1333678761466262 -0.1465883461606044
 686 -0.1699315095749561 -0.1859756118057566
 687 -0.2109115170936879 -0.214364909131933
 688 -0.2538056833935019 -0.300521213266396
 689 -0.2994445105310348 -0.2825171410547251
 690 -0.3344858539585242 -0.3292890994750759
 691 -0.3573413381361149 -0.3839864743077267
 692 -0.3748985224890469 -0.3679870610136522
 693 -0.3832530411354049 -0.3698973210122706
 694 -0.3895411777505247 -0.3702252444561597
 695 -0.3941312086072338 -0.3599498754400029
 696 -0.3899063323311185 -0.3846456360487417
 697 -0.3781678526201866 -0.3540640074788738
 698 -0.3695399880726906 -0.3864339798340244
 699 -0.3638774840773046 -0.3873127844766302
 700 -0.3567678317096918 -0.3651968839423044
 701 -0.3507164561655013 -0.3569056658077285
 702 -0.3374019318300636 -0.3194196398106274
 703 -0.3161512192435505 -0.3142814357711917
 704 -0.2930636260550404 -0.2907922487447815
 705 -0.2661622371776846 -0.2543666806550301
 706 -0.2468385733407864 -0.256751070683605
 707 -0.2368190127763506 -0.248444982421249
 708 -0.2292557780208898 -0.2434686543621975
 709 -0.2275356929101903 -0.2473022622742577
 710 -0.2264117155910813 -0.2480950417444834
 711 -0.225432377307013 -0.2067108105349813
 712 -0.2302727486116741 -0.2265064248530596
 713 -0.2399422490464573 -0.20906300098455
 714 -0.2437990540688801 -0.2214085990886695
 715 -0.2417552499939893 -0.2608430016127865
 716 -0.2383678742735146 -0.2425887473048544
 717 -0.2310227453662142 -0.2138339245674721
 718 -0.227518390921928 -0.2509522592297037
 719 -0.2284418489213888 -0.2026135884226772
 720 -0.2277909397727763 -0.2464907071324007
 721 -0.2273517278254459 -0.22314810420801
 722 -0.2276087258301699 -0.2407890987706829
 723 -0.2279724360693271 -0.23534856983624
 724 -0.2295197307740772 -0.2607129432203451
 725 -0.2322434230498624 -0.2227443174220906
 726 -0.2344898465948428 -0.2262058392489052
 727 -0.2363598874050261 -0.2560971967454898
 728 -0.2386593185165823 -0.2308218722497015
 729 -0.2410640446193029 -0.2217430832881577
 730 -0.245533134070418 -0.2427546783285053
 731 -0.2523142442582825 -0.2388810533679436
 732 -0.2602541745127301 -0.2262294795920841
 733 -0.2699105428541814 -0.2685488900996326
 734 -0.2804217339499043 -0.276601277150917
 735 -0.2917047363637439 -0.2636962786826857
 736 -0.3046823973069985 -0.3307458338419134
 737 -0.3191861271775565 -0.2877574619406598
 738 -0.3259087899443199 -0.2860764158058275
 739 -0.3240514934420229 -0.3336429529321599
 740 -0.3178862498058906 -0.3296151505508954
 741 -0.3047765509698873 -0.3139803028970692
 742 -0.290315328443584 -0.2966061831995176
 743 -0.2747371395794509 -0.3082794671483277
 744 -0.2528723757439571 -0.2756948543068003
 745 -0.2257715516990698 -0.2422144606657083
 746 -0.1997468586377029 -0.2014731108951744
 747 -0.1746066602900648 -0.1955075019569591
 748 -0.1479163653052746 -0.1794960370254746
 749 -0.1211364606535901 -0.1328047361338284
 750 -0.08905657723195326 -0.1101594717920128
 751 -0.05128107652342975 -0.05241771457365117
 752 -0.01153281746788988 -0.01369391447444673
 753 0.0314261989508384 0.03866184941969877
 754 0.06536400110537686 0.06938287245561175
 755 0.08870066660853482 0.08765912210677838
 756 0.1081161581927967 0.1139546420412886
 757 0.1200199726360569 0.1103984068751667
 758 0.1306404442356352 0.1324648956197843
 759 0.1403735080074021 0.1327012772629238
 760 0.1428570186522796 0.1544359632595838
 761 0.1392452765763978 0.1305103991764298
 762 0.1397793129470119 0.1317032774954423
 763 0.1444037212872284 0.1449895441883291
 764 0.1488286148600696 0.1514636725409084
 765 0.1555089474408871 0.1451614563204667
 766 0.1566189281376399 0.1391717265483324
 767 0.1515463058103438 0.1433687007227982
 768 0.1461351889155479 0.1344897701884773
 769 0.1385538844599086 0.1400920280297693
 770 0.133985359271098 0.1330215454523397
 771 0.1335309136626941 0.1387008569097751
 772 0.133385759141974 0.1098207148947256
 773 0.1351571554840741 0.1183534397617914
 774 0.1371485146834733 0.1061977094569176
 775 0.1390843986125839 0.1658046373637951
 776 0.1432618819888717 0.1647311254755636
 777 0.1493579564028222 0.147974538627216
 778 0.1513424872859322 0.1609724324374756
 779 0.1490427616830897 0.1376012458086504
 780 0.145180045259051 0.1330990118262859
 781 0.1382282071325941 0.1412732009592032
 782 0.1323078876468103 0.1370260624405083
 783 0.1277288385713284 0.1517891464096761
 784 0.1211748656433277 0.1382696215462284
 785 0.1135678973239233 0.1174892451730079
 786 0.1072693773006058 0.07042022489995493
 787 0.1021314540363269 0.0809914306194647
 788 0.09769378996774028 0.1101417895174349
 789 0.09453002699214325 0.08811640483821397
 790 0.09048748769869309 0.09940615399722651
 791 0.08553572643950895 0.09606680367214714
 792 0.08124267842948259 0.08177224781724708
 793 0.07717442415366797 0.06314409874422854
 794 0.07289354177426315 0.07556915713364583
 795 0.06854630268454737 0.06058416300705328
 796 0.06405688310335715 0.06319019478803203
 797 0.05935814162289569 0.02791165791897919
 798 0.05515504722980683 0.04393912983674046
 799 0.05146731254607715 0.0432226429908064
 800 0.04790557020435678 0.05210842572022577
 801 0.04463580606945026 0.05989098974795133
 802 0.04390775939668544 0.03079183059212377
 803 0.04593926396552805 0.04222433546021306
 804 0.04981705049491307 0.03367559441922085
 805 0.05621056951644022 0.04595716271321808
 806 0.06375616912061222 0.04338985123013449
 807 0.07244892962483451 0.09004802133307642
 808 0.08360196939699611 0.06786154536289929
 809 0.09699561317380616 0.1182954179719113
 810 0.1111184748092098 0.1170612234700974
 811 0.1260581095931105 0.1676917217705574
 812 0.1424539271662576 0.146906303225486
 813 0.1599872738423659 0.1444809593912966
 814 0.1799873218799982 0.2063971267751982
 815 0.2025926787487623 0.1839256808710354
 816 0.226924913553316 0.2158907849202191
 817 0.2533311481667371 0.2439674630150154
 818 0.2793748898434166 0.3113355896269014
 819 0.3047630910879987 0.3173733107948189
 820 0.3309329056474226 0.3138342196918533
 821 0.3571970850164579 0.3556317075668367
 822 0.3848240546496086 0.3767584430585813
 823 0.4139423947560376 0.3999830059622773
 824 0.4433227038677944 0.4162763319433335
 825 0.4732362498798495 0.452357050338015
 826 0.5006535150857108 0.4747823109519053
 827 0.5250781578911434 0.5256376804806491
 828 0.5480868780171063 0.5282417091922491
 829 0.5687208728901008 0.5476519837040402
 830 0.588390444116455 0.6053420870651971
 831 0.607113723140804 0.5826534036838322
 832 0.6232669910796782 0.5958715770720875
 833 0.6370452737285497 0.648769593838481
 834 0.6469940999776559 0.6391284528573568
 835 0.6526199872082654 0.6548820201271403
 836 0.654600527826403 0.6492366545119183
 837 0.6523246676317195 0.6134482931844658
 838 0.6460203677065867 0.6331969783654247
 839 0.6355301120178808 0.6209070311244655
 840 0.6200535879371676 0.6275539566759123
 841 0.5994544697109687 0.6066054741928396
 842 0.5751525516150418 0.5628096124768269
 843 0.5469843022395497 0.5216349890547572
 844 0.5139888780664673 0.4834363710514901
 845 0.4763664262634605 0.4694569468702552
 846 0.4327857978967403 0.4419206224310886
 847 0.3829468610689448 0.3444897439912968
 848 0.3275345297519479 0.3435267113070379
 849 0.266083634146467 0.2809316922244365
 850 0.217454696319157 0.2063038378809399
 851 0.1835022296834245 0.1712010221880116
 852 0.1549205209074226 0.1559933395263404
 853 0.1370828283697864 0.1372122103429932
 854 0.1190777819010312 0.08817447543492887
 855 0.1003196686600564 0.09016042564793447
 856 0.09107472736170483 0.08114488432175887
 857 0.08924958795351703 0.1181616709837791
 858 0.08061373914088482 0.0708569705371245
 859 0.06536364948590749 0.08237751076227022
 860 0.04909590753937612 0.04166751237968013
 861 0.02840732688608413 0.03104162276966358
 862 0.0145342189613237 0.04018204669754643
 863 0.008272402888204591 0.0139800141553857
 864 0.001312395006379554 0.01443970120848939
 865 -0.00374934635422293 -0.01706610662045033
 866 -0.01051535174879333 0.0128671750651493
 867 -0.02017174799682881 -0.02247227232801299
 868 -0.02909234966147135 -0.03328524624755029
 869 -0.03847231599561628 -0.05172017909725987
 870 -0.04810642021615366 -0.03588759173336491
 871 -0.05769173993992258 -0.03082389834985933
 872 -0.06839936113996486 -0.07922386732451868
 873 -0.08017442182145952 -0.07943641192592027
 874 -0.08730079947769029 -0.1091054486741652
 875 -0.08947366639915458 -0.07707656822875335
 876 -0.08941001521987203 -0.08191421052244123
 877 -0.08560841490393913 -0.09125690941744666
 878 -0.08163023168524382 -0.06452931740072479
 879 -0.07773446067195529 -0.1028252091104008
 880 -0.0708691872884574 -0.04742451114420539
 881 -0.06179872263054156 -0.09219653988463533
 882 -0.0581790486303871 -0.05069078319036709
 883 -0.06038925192140368 -0.07455055671325719
 884 -0.06534223538430686 -0.06371228940970732
 885 -0.07512090898236763 -0.06295372339426424
 886 -0.08454942031545951 -0.1126373390169867
 887 -0.09343374389442789 -0.1028319996057825
 888 -0.1062052862193342 -0.1055707702360236
 889 -0.1218522882652427 -0.1157216714410883
 890 -0.1360023693624169 -0.1394068648565035
 891 -0.14886356200301 -0.1591548257192666
 892 -0.1619119026357241 -0.161237252550737
 893 -0.1741439464466651 -0.1953613138272108
 894 -0.189381949134768 -0.173205951936587
 895 -0.2078709887495986 -0.2356306596838571
 896 -0.2269265841369396 -0.2241730372410777
 897 -0.2474390778367427 -0.2605487538364564
 898 -0.2601131853938127 -0.2424941230887322
 899 -0.2637575656917793 -0.2709583606641691
 900 -0.2634008499353917 -0.2303344767991097
 901 -0.2563126215441845 -0.2832662522357647
 902 -0.2472287427136647 -0.2475424199428178
 903 -0.2364363493541461 -0.238428428235593
 904 -0.2190922571759471 -0.2202777427793211
 905 -0.1960656380364708 -0.202567844912499
 906 -0.1749962670079478 -0.1637492841352299
 907 -0.1558197896643064 -0.1589188293361407
 908 -0.1353299997150818 -0.1357585767733366
 909 -0.1153449117456742 -0.098454879117563
 910 -0.08998264719266708 -0.09589352226793599
 911 -0.05877159317818381 -0.06983535762909152
 912 -0.02607155143671619 -0.02938455218123732
 913 0.009505316462536724 0.01884921101891613
 914 0.03535772373436796 0.021819872636323
 915 0.04977787460454815 0.028092422945635
 916 0.05971395626503215 0.05645086695221973
 917 0.06143335660039238 0.1004254713346847
 918 0.06121898489086068 0.0767236276095684
 919 0.0594607621720409 0.05776852897985731
 920 0.0496227757366031 0.01870976105748879
 921 0.03284679399089706 0.01132229419907987
 922 0.0199198421643405 0.01269310077240518
 923 0.01078650703371464 -0.00448546698766598
 924 0.0008618940892023339 0.00470656566980947
 925 -0.007276708919254186 0.02458140292893707
 926 -0.02185360580190149 -0.01148120263967067
 927 -0.04353511557326564 -0.039095094708504
 928 -0.06619280769689594 -0.04042576665372801
 929 -0.09176619548892845 -0.08573394655476441
 930 -0.1105687596163657 -0.09480166950500214
 931 -0.1210198037433014 -0.1216403343068635
 932 -0.129122197255578 -0.1300701498496765
 933 -0.1319621696968009 -0.1280281236023882
 934 -0.1337759049173987 -0.121364094211959
 935 -0.1349501262389877 -0.111949674311251
 936 -0.130730180936818 -0.1066800976746848
 937 -0.121902439821801 -0.1024436475839559
 938 -0.117885970075766 -0.1088639690653767
 939 -0.1187817732644617 -0.1506092692564233
 940 -0.1204886337938279 -0.1253649222312153
 941 -0.1253224510856568 -0.1054597144074063
 942 -0.1264457441308026 -0.1369807357183308
 943 -0.12332884417236 -0.1353860924358224
 944 -0.1212510975266912 -0.116381665909837
 945 -0.1186408359476091 -0.1297655159267401
 946 -0.1156613385022005 -0.1058555721291992
 947 -0.1128907723214694 -0.09198674736940678
 948 -0.1091031600315661 -0.09243001273529201
 949 -0.1044755990692275 -0.1135219421778399
 950 -0.1001164597249227 -0.09470812106140186
 951 -0.09592325315307862 -0.07514549457903147
 952 -0.09151574795484983 -0.07947472941637462
 953 -0.08711565890069282 -0.09681295804881891
 954 -0.08054905851866695 -0.05972636448185337
 955 -0.0716071735425655 -0.04957162956286527
 956 -0.06148634971581762 -0.06156961073561897
 957 -0.04959055881850701 -0.06906068046963601
 958 -0.03703957846365314 -0.01387354705046188
 959 -0.02393498753568357 -0.03763219972958776
 960 -0.009202804079573466 -0.01324915658600118
 961 0.00692264076956116 0.01143441807486209
 962 0.02053283972345529 0.03687897326481209
 963 0.03138866970513265 0.05630230079189838
 964 0.04118161145511944 0.03482087653593508
 965 0.04884135605086216 0.03607488597577101
 966 0.05689428727096674 0.05747745692638272
 967 0.06545387598538951 0.0845973283966093
 968 0.07231179197397315 0.03205338175371873
 969 0.07796545585481864 0.09358036789270094
 970 0.08479523095275926 0.09761658603653889
 971 0.09271509009584444 0.1066736248928891
 972 0.1008907245887668 0.08475128326789132
 973 0.1098783274094195 0.1062388946994286
 974 0.1176653664776253 0.1083813449783704
 975 0.1241237267946246 0.09983383605869084
 976 0.1306949914392199 0.09145739802871182
 977 0.1369150723410315 0.1218234792348738
 978 0.141955168329625 0.1574949436608118
 979 0.1458640950977703 0.1353667981219044
 980 0.1486785730732661 0.1519960713943952
 981 0.1501762011852278 0.1226929425295614
 982 0.1511528231328506 0.1709312304137199
 983 0.1515760678780526 0.1462165831181223
 984 0.1508346664311252 0.1692223848721962
 985 0.1490604287572526 0.1481309167243602
 986 0.1463274562527249 0.1362108288196154
 987 0.1425454579137708 0.1801345694968415
 988 0.1377382076742905 0.1324580020713119
 989 0.131883522843102 0.1430336699931124
 990 0.1247149410791405 0.1231623280268616
 991 0.1161949042883205 0.130200852237287
 992 0.1064091320540461 0.1217957366363391
 993 0.0952692011720435 0.08510754139735603
 994 0.08678234172065939 0.06088200063943949
 995 0.0813329300257547 0.05944343825987408
 996 0.07695218321276963 0.03997496780153445
 997 0.07477757805634912 0.07681796863548986
 998 0.07248659159416826 0.0838523429366249
 999 0.06995387782062906 0.07747855910660047
 1000 0.06935727107367116 0.05433845835407604
 1001 0.07024975965115982 0.07125051946206268
 1002 0.06967561405426882 0.06403673585299277
 1003 0.06768128049448795 0.06160852523263364
 1004 0.06542096708610858 0.06049124421636765
 1005 0.06218962738519785 0.08260301811389381
 1006 0.06033265808139544 0.06478997656254466
 1007 0.06001552675846217 0.04063313392734864
 1008 0.05950887393181012 0.06051162402776056
 1009 0.05935506944879698 0.06258903833164735
 1010 0.05876150969931739 0.0488469466661435
 1011 0.0574780612525829 0.04112892746036295
 1012 0.05628167798288145 0.08924817387920342
 1013 0.05491211070453677 0.06466420657710775
 1014 0.0534374632410809 0.05260543312819696
 1015 0.05192292925413301 0.07290635764800038
 1016 0.05010230283372006 0.03834482793780217
 1017 0.04799251277416122 0.04584166366908127
 1018 0.04681319820966855 0.05102670181828792
 1019 0.04662781893937336 0.06021847523892349
 1020 0.04686042122336908 0.03495042624662973
 1021 0.04783108915995379 0.04396488080261125
 1022 0.04877570393171356 0.05102570559357018
 1023 0.04963939669952203 0.04352865701605522
 1024 0.0510752506517879 0.02800729574719146



